Honey, I shrunk the hypothesis space (through logical preprocessing)

Inductive logic programming (ILP) is a form of logical machine learning. The goal is to search a hypothesis space for a hypothesis that generalises training examples and background knowledge. We introduce an approach that 'shrinks' the hypothesis space before an ILP system searches it. Our approach uses background knowledge to find rules that cannot be in an optimal hypothesis regardless of the training examples. For instance, our approach discovers relationships such as "even numbers cannot be odd" and "prime numbers greater than 2 are odd". It then removes violating rules from the hypothesis space. We implement our approach using answer set programming and use it to shrink the hypothesis space of a constraint-based ILP system. Our experiments on multiple domains, including visual reasoning and game playing, show that our approach can substantially reduce learning times whilst maintaining predictive accuracies. For instance, given just 10 seconds of preprocessing time, our approach can reduce learning times from over 10 hours to only 2 seconds.

==> data/appendix_results.dat <==
\begin{longtable}{llccc}
\textbf{Domain} & \textbf{Task} & \textbf{\popper{}} & \textbf{\name{}} & \textbf{Saving}\\
\midrule
1d & 1d\_denoising\_1c & 1252 $\pm$ 332 & 253 $\pm$ 100 & 999 $\pm$ 366 \\
1d & 1d\_denoising\_mc & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
1d & 1d\_fill & 18 $\pm$ 17 & 4 $\pm$ 3 & 14 $\pm$ 18 \\
1d & 1d\_flip & 3600 $\pm$ 0 & 2136 $\pm$ 681 & 1464 $\pm$ 681 \\
1d & 1d\_hollow & 3600 $\pm$ 0 & 1353 $\pm$ 926 & 2246 $\pm$ 926 \\
1d & 1d\_mirror & 928 $\pm$ 1000 & 153 $\pm$ 144 & 775 $\pm$ 1003 \\
1d & 1d\_move\_1p & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
1d & 1d\_move\_2p & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
1d & 1d\_move\_2p\_dp & 3350 $\pm$ 377 & 659 $\pm$ 303 & 2690 $\pm$ 334 \\
1d & 1d\_move\_3p & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
1d & 1d\_move\_dp & 3399 $\pm$ 454 & 2998 $\pm$ 919 & 400 $\pm$ 631 \\
1d & 1d\_padded\_fill & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
1d & 1d\_pcopy\_1c & 3600 $\pm$ 0 & 2732 $\pm$ 683 & 867 $\pm$ 683 \\
1d & 1d\_pcopy\_mc & 3549 $\pm$ 114 & 728 $\pm$ 189 & 2820 $\pm$ 196 \\
1d & 1d\_recolor\_cmp & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
1d & 1d\_recolor\_cnt & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
1d & 1d\_recolor\_oe & 3241 $\pm$ 812 & 3240 $\pm$ 812 & 0 $\pm$ 0 \\
1d & 1d\_scale\_dp & 212 $\pm$ 112 & 57 $\pm$ 28 & 155 $\pm$ 84 \\
alzheimer & acetyl & 3600 $\pm$ 0 & 1467 $\pm$ 1053 & 2132 $\pm$ 1053 \\
alzheimer & amine & 523 $\pm$ 353 & 618 $\pm$ 451 & -95 $\pm$ 430 \\
alzheimer & mem & 979 $\pm$ 313 & 375 $\pm$ 399 & 603 $\pm$ 340 \\
alzheimer & toxic & 1089 $\pm$ 762 & 1067 $\pm$ 784 & 22 $\pm$ 807 \\
iggp & alquerque-goal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & alquerque-legal\_move & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & alquerque-next\_cell & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & alquerque-next\_control & 2904 $\pm$ 287 & 76 $\pm$ 3 & 2827 $\pm$ 284 \\
iggp & alquerque-next\_score & 1088 $\pm$ 112 & 104 $\pm$ 4 & 984 $\pm$ 108 \\
iggp & alquerque-next\_step & 1 $\pm$ 0 & 2 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & alquerque-terminal & 34 $\pm$ 2 & 6 $\pm$ 0 & 28 $\pm$ 2 \\
iggp & asylum-goal & 3 $\pm$ 0 & 4 $\pm$ 1 & -1 $\pm$ 1 \\
iggp & asylum-legal\_place & 3600 $\pm$ 0 & 2114 $\pm$ 105 & 1485 $\pm$ 105 \\
iggp & asylum-next\_color & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & asylum-next\_control & 214 $\pm$ 25 & 26 $\pm$ 1 & 187 $\pm$ 25 \\
iggp & asylum-next\_location & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & asylum-next\_step & 3 $\pm$ 0 & 3 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & asylum-next\_strength & 3600 $\pm$ 0 & 1256 $\pm$ 135 & 2343 $\pm$ 135 \\
iggp & asylum-terminal & 1 $\pm$ 0 & 2 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & battle\_of\_numbers-goal & 3600 $\pm$ 0 & 272 $\pm$ 43 & 3327 $\pm$ 43 \\
iggp & battle\_of\_numbers-legal\_move & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & battle\_of\_numbers-next\_capture & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & battle\_of\_numbers-next\_cell & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & battle\_of\_numbers-next\_control & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & battle\_of\_numbers-next\_step & 1 $\pm$ 0 & 2 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & battle\_of\_numbers-terminal & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & breakthrough-goal & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & breakthrough-next\_cell & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & breakthrough-next\_control & 3600 $\pm$ 0 & 986 $\pm$ 352 & 2613 $\pm$ 352 \\
iggp & breakthrough-terminal & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & buttons\_and\_lights-goal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & buttons\_and\_lights-legal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & buttons\_and\_lights-terminal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & centipede-goal & 16 $\pm$ 1 & 1 $\pm$ 0 & 15 $\pm$ 1 \\
iggp & centipede-legal & 129 $\pm$ 16 & 3 $\pm$ 0 & 125 $\pm$ 16 \\
iggp & centipede-next\_at & 3600 $\pm$ 0 & 450 $\pm$ 26 & 3149 $\pm$ 26 \\
iggp & centipede-next\_dir & 557 $\pm$ 86 & 12 $\pm$ 1 & 544 $\pm$ 85 \\
iggp & centipede-terminal & 3600 $\pm$ 0 & 257 $\pm$ 72 & 3342 $\pm$ 72 \\
iggp & checkers-goal & 3 $\pm$ 0 & 5 $\pm$ 0 & -1 $\pm$ 0 \\
iggp & checkers-next\_capturecount & 3600 $\pm$ 0 & 3356 $\pm$ 400 & 244 $\pm$ 400 \\
iggp & checkers-next\_control & 3600 $\pm$ 0 & 845 $\pm$ 97 & 2754 $\pm$ 97 \\
iggp & checkers-next\_location & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & checkers-next\_step & 3 $\pm$ 0 & 3 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & checkers-terminal & 1749 $\pm$ 521 & 383 $\pm$ 57 & 1365 $\pm$ 522 \\
iggp & coins-goal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & coins-legal\_jump & 6 $\pm$ 0 & 3 $\pm$ 0 & 2 $\pm$ 0 \\
iggp & coins-next\_cell & 57 $\pm$ 4 & 24 $\pm$ 0 & 32 $\pm$ 3 \\
iggp & coins-next\_step & 5 $\pm$ 0 & 1 $\pm$ 0 & 4 $\pm$ 0 \\
iggp & coins-terminal & 20 $\pm$ 3 & 2 $\pm$ 0 & 17 $\pm$ 3 \\
iggp & connect4team-goal & 3600 $\pm$ 0 & 133 $\pm$ 6 & 3466 $\pm$ 6 \\
iggp & connect4team-legal\_drop & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & connect4team-next\_cell & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & connect4team-next\_control & 1435 $\pm$ 220 & 19 $\pm$ 1 & 1416 $\pm$ 221 \\
iggp & connect4team-terminal & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & dont\_touch-goal & 273 $\pm$ 37 & 9 $\pm$ 0 & 264 $\pm$ 36 \\
iggp & dont\_touch-legal\_mark & 15 $\pm$ 0 & 8 $\pm$ 0 & 7 $\pm$ 1 \\
iggp & dont\_touch-next\_cell & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & dont\_touch-next\_control & 3600 $\pm$ 0 & 11 $\pm$ 1 & 3588 $\pm$ 1 \\
iggp & dont\_touch-terminal & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & duikoshi-goal & 88 $\pm$ 6 & 4 $\pm$ 0 & 84 $\pm$ 6 \\
iggp & duikoshi-legal\_mark & 3600 $\pm$ 0 & 95 $\pm$ 9 & 3504 $\pm$ 9 \\
iggp & duikoshi-next\_cell & 3600 $\pm$ 0 & 715 $\pm$ 16 & 2884 $\pm$ 16 \\
iggp & duikoshi-next\_control & 3600 $\pm$ 0 & 2 $\pm$ 0 & 3597 $\pm$ 0 \\
iggp & duikoshi-terminal & 3600 $\pm$ 0 & 168 $\pm$ 32 & 3431 $\pm$ 32 \\
iggp & eight\_puzzle-goal & 66 $\pm$ 3 & 9 $\pm$ 0 & 57 $\pm$ 3 \\
iggp & eight\_puzzle-legal\_move & 349 $\pm$ 27 & 3 $\pm$ 0 & 345 $\pm$ 27 \\
iggp & eight\_puzzle-next\_cell & 3600 $\pm$ 0 & 695 $\pm$ 20 & 2904 $\pm$ 20 \\
iggp & eight\_puzzle-next\_step & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & eight\_puzzle-terminal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & farming-goal & 3 $\pm$ 0 & 4 $\pm$ 1 & -1 $\pm$ 1 \\
iggp & farming-legal\_arson\_col & 615 $\pm$ 92 & 83 $\pm$ 8 & 531 $\pm$ 94 \\
iggp & farming-legal\_arson\_row & 677 $\pm$ 47 & 78 $\pm$ 11 & 599 $\pm$ 44 \\
iggp & farming-legal\_harvest\_col & 31 $\pm$ 2 & 14 $\pm$ 2 & 16 $\pm$ 3 \\
iggp & farming-legal\_harvest\_row & 28 $\pm$ 2 & 15 $\pm$ 2 & 12 $\pm$ 3 \\
iggp & farming-legal\_plow\_col & 28 $\pm$ 3 & 12 $\pm$ 3 & 16 $\pm$ 5 \\
iggp & farming-legal\_plow\_row & 28 $\pm$ 2 & 13 $\pm$ 4 & 14 $\pm$ 5 \\
iggp & farming-legal\_sow\_col & 9 $\pm$ 2 & 8 $\pm$ 0 & 1 $\pm$ 2 \\
iggp & farming-legal\_sow\_row & 9 $\pm$ 2 & 8 $\pm$ 1 & 0 $\pm$ 3 \\
iggp & farming-legal\_water\_col & 28 $\pm$ 3 & 15 $\pm$ 2 & 13 $\pm$ 3 \\
iggp & farming-legal\_water\_row & 29 $\pm$ 2 & 12 $\pm$ 2 & 16 $\pm$ 3 \\
iggp & farming-next\_control & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & farming-next\_has\_arson & 446 $\pm$ 46 & 11 $\pm$ 0 & 435 $\pm$ 46 \\
iggp & farming-next\_plowed & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & farming-next\_ripe & 137 $\pm$ 6 & 21 $\pm$ 1 & 116 $\pm$ 8 \\
iggp & farming-next\_score & 3435 $\pm$ 290 & 166 $\pm$ 19 & 3268 $\pm$ 273 \\
iggp & farming-next\_season & 3600 $\pm$ 0 & 3467 $\pm$ 200 & 132 $\pm$ 200 \\
iggp & farming-next\_sown & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & farming-next\_step & 3 $\pm$ 0 & 4 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & farming-next\_year\_first\_player & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & farming-next\_year\_second\_player & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & farming-terminal & 1 $\pm$ 0 & 2 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & firesheep-goal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & firesheep-legal\_burn & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & firesheep-legal\_force\_noop & 3600 $\pm$ 0 & 9 $\pm$ 0 & 3590 $\pm$ 0 \\
iggp & firesheep-legal\_freeze & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & firesheep-legal\_kill & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & firesheep-next\_at & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & firesheep-next\_burning & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & firesheep-next\_forced & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & firesheep-next\_frozen & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & firesheep-next\_grass & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & firesheep-next\_grass\_last\_turn & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & firesheep-next\_has\_force\_noop & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & firesheep-next\_has\_kill & 3600 $\pm$ 0 & 268 $\pm$ 23 & 3331 $\pm$ 23 \\
iggp & firesheep-next\_score & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & firesheep-next\_sheep & 3600 $\pm$ 0 & 1595 $\pm$ 172 & 2004 $\pm$ 172 \\
iggp & firesheep-terminal & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & fizzbuzz-goal & 235 $\pm$ 25 & 14 $\pm$ 1 & 221 $\pm$ 24 \\
iggp & fizzbuzz-legal\_say & 3600 $\pm$ 0 & 934 $\pm$ 292 & 2665 $\pm$ 292 \\
iggp & fizzbuzz-next\_count & 1 $\pm$ 0 & 2 $\pm$ 0 & -1 $\pm$ 0 \\
iggp & fizzbuzz-next\_success & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & fizzbuzz-terminal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & forager2-goal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & forager2-legal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & forager2-next\_at & 3600 $\pm$ 0 & 2450 $\pm$ 684 & 1149 $\pm$ 684 \\
iggp & forager2-next\_score & 3600 $\pm$ 0 & 3240 $\pm$ 814 & 359 $\pm$ 814 \\
iggp & forager2-next\_time & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & forager2-terminal & 3240 $\pm$ 814 & 2171 $\pm$ 733 & 1069 $\pm$ 958 \\
iggp & freeforall-goal & 2 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & freeforall-next\_capture & 3600 $\pm$ 0 & 346 $\pm$ 25 & 3253 $\pm$ 25 \\
iggp & freeforall-next\_cell & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & freeforall-next\_control & 1 $\pm$ 0 & 3 $\pm$ 0 & -2 $\pm$ 0 \\
iggp & freeforall-next\_step & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & freeforall-terminal & 1 $\pm$ 0 & 2 $\pm$ 0 & -1 $\pm$ 0 \\
iggp & frogs\_and\_toads-legal\_jump & 159 $\pm$ 4 & 161 $\pm$ 8 & -2 $\pm$ 6 \\
iggp & frogs\_and\_toads-legal\_move & 155 $\pm$ 5 & 159 $\pm$ 5 & -3 $\pm$ 7 \\
iggp & frogs\_and\_toads-next\_cell & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & frogs\_and\_toads-next\_correctFrogs & 285 $\pm$ 57 & 92 $\pm$ 7 & 192 $\pm$ 57 \\
iggp & frogs\_and\_toads-next\_correctToads & 527 $\pm$ 48 & 145 $\pm$ 13 & 381 $\pm$ 54 \\
iggp & frogs\_and\_toads-next\_step & 2 $\pm$ 0 & 2 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & gt\_attrition-goal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & gt\_attrition-legal & 2 $\pm$ 0 & 1 $\pm$ 0 & 1 $\pm$ 0 \\
iggp & gt\_attrition-next\_claim\_made\_by & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & gt\_attrition-next\_control & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & gt\_attrition-next\_score & 2278 $\pm$ 317 & 47 $\pm$ 1 & 2230 $\pm$ 318 \\
iggp & gt\_attrition-terminal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & gt\_centipede-goal & 13 $\pm$ 1 & 1 $\pm$ 0 & 11 $\pm$ 1 \\
iggp & gt\_centipede-legal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & gt\_centipede-next\_blackPayoff & 7 $\pm$ 1 & 2 $\pm$ 0 & 4 $\pm$ 1 \\
iggp & gt\_centipede-next\_control & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & gt\_centipede-next\_whitePayoff & 2 $\pm$ 0 & 1 $\pm$ 0 & 1 $\pm$ 0 \\
iggp & gt\_centipede-terminal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & gt\_chicken-goal & 5 $\pm$ 0 & 5 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & gt\_chicken-legal & 125 $\pm$ 12 & 34 $\pm$ 3 & 91 $\pm$ 10 \\
iggp & gt\_chicken-next\_blackScore & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & gt\_chicken-next\_rounds & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & gt\_chicken-next\_whiteScore & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & gt\_chicken-terminal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & gt\_prisoner-goal & 7 $\pm$ 0 & 5 $\pm$ 0 & 1 $\pm$ 0 \\
iggp & gt\_prisoner-legal & 145 $\pm$ 22 & 36 $\pm$ 5 & 108 $\pm$ 18 \\
iggp & gt\_prisoner-next\_blackScore & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & gt\_prisoner-next\_maxRounds & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & gt\_prisoner-next\_rounds & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & gt\_prisoner-next\_whiteScore & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & gt\_prisoner-terminal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & gt\_ultimatum-goal & 18 $\pm$ 1 & 14 $\pm$ 1 & 3 $\pm$ 0 \\
iggp & gt\_ultimatum-legal\_offer & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & gt\_ultimatum-next\_blackScore & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & gt\_ultimatum-next\_control & 332 $\pm$ 33 & 129 $\pm$ 9 & 203 $\pm$ 26 \\
iggp & gt\_ultimatum-next\_offered & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & gt\_ultimatum-next\_rounds & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & gt\_ultimatum-next\_whiteScore & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & gt\_ultimatum-terminal & 2 $\pm$ 1 & 3 $\pm$ 0 & -1 $\pm$ 1 \\
iggp & hexforthree-goal & 3600 $\pm$ 0 & 427 $\pm$ 20 & 3172 $\pm$ 20 \\
iggp & hexforthree-legal\_place & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & hexforthree-next\_cell & 10 $\pm$ 0 & 10 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & hexforthree-next\_connected & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & hexforthree-next\_control & 3600 $\pm$ 0 & 112 $\pm$ 26 & 3487 $\pm$ 26 \\
iggp & hexforthree-next\_owner & 22 $\pm$ 0 & 16 $\pm$ 1 & 5 $\pm$ 1 \\
iggp & hexforthree-next\_step & 3 $\pm$ 0 & 3 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & hexforthree-terminal & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & horseshoe-goal & 304 $\pm$ 41 & 2 $\pm$ 0 & 301 $\pm$ 41 \\
iggp & horseshoe-legal\_move & 3600 $\pm$ 0 & 191 $\pm$ 4 & 3408 $\pm$ 4 \\
iggp & horseshoe-next\_cell & 3600 $\pm$ 0 & 76 $\pm$ 2 & 3523 $\pm$ 2 \\
iggp & horseshoe-next\_control & 3600 $\pm$ 0 & 30 $\pm$ 0 & 3569 $\pm$ 0 \\
iggp & horseshoe-next\_step & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & horseshoe-terminal & 3600 $\pm$ 0 & 47 $\pm$ 6 & 3552 $\pm$ 6 \\
iggp & hunter-goal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & hunter-legal\_move & 3600 $\pm$ 0 & 2095 $\pm$ 292 & 1505 $\pm$ 292 \\
iggp & hunter-next\_captures & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & hunter-next\_cell & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & hunter-next\_step & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & hunter-terminal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & knights\_tour-goal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & knights\_tour-legal\_move & 3600 $\pm$ 0 & 1115 $\pm$ 85 & 2485 $\pm$ 85 \\
iggp & knights\_tour-next\_cell & 3600 $\pm$ 0 & 680 $\pm$ 50 & 2919 $\pm$ 50 \\
iggp & knights\_tour-next\_moveCount & 2 $\pm$ 1 & 1 $\pm$ 0 & 0 $\pm$ 1 \\
iggp & knights\_tour-terminal & 84 $\pm$ 26 & 94 $\pm$ 47 & -9 $\pm$ 57 \\
iggp & kono-goal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & kono-next\_cell & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & kono-next\_control & 2212 $\pm$ 255 & 32 $\pm$ 2 & 2180 $\pm$ 253 \\
iggp & kono-next\_score & 2452 $\pm$ 439 & 260 $\pm$ 12 & 2192 $\pm$ 433 \\
iggp & kono-next\_step & 1 $\pm$ 0 & 2 $\pm$ 0 & -1 $\pm$ 0 \\
iggp & kono-terminal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & leafy-goal & 3600 $\pm$ 0 & 509 $\pm$ 24 & 3090 $\pm$ 24 \\
iggp & leafy-legal\_move & 3600 $\pm$ 0 & 73 $\pm$ 6 & 3526 $\pm$ 6 \\
iggp & leafy-next\_isplayer & 3 $\pm$ 0 & 3 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & leafy-next\_leaf & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & leafy-terminal & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & lightboard-goal & 111 $\pm$ 15 & 1 $\pm$ 0 & 110 $\pm$ 15 \\
iggp & lightboard-legal\_toggle & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & lightboard-next\_on & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & lightboard-next\_step & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & lightboard-terminal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & minimal\_decay-legal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & minimal\_decay-next\_value & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & minimal\_even-goal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & minimal\_even-legal\_choose & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & minimal\_even-next\_chosen & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & minimal\_even-terminal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & multiplebuttonsandlights-goal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & multiplebuttonsandlights-legal\_a & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & multiplebuttonsandlights-legal\_b & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & multiplebuttonsandlights-legal\_c & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & multiplebuttonsandlights-next\_p & 3600 $\pm$ 0 & 236 $\pm$ 26 & 3363 $\pm$ 26 \\
iggp & multiplebuttonsandlights-next\_q & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & multiplebuttonsandlights-next\_step & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & multiplebuttonsandlights-terminal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & nineboardtictactoe-goal & 11 $\pm$ 0 & 3 $\pm$ 0 & 8 $\pm$ 0 \\
iggp & nineboardtictactoe-legal\_play & 421 $\pm$ 33 & 84 $\pm$ 2 & 337 $\pm$ 33 \\
iggp & nineboardtictactoe-next\_control & 3 $\pm$ 0 & 1 $\pm$ 0 & 1 $\pm$ 0 \\
iggp & nineboardtictactoe-next\_currentboard & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & nineboardtictactoe-next\_mark & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & nineboardtictactoe-terminal & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & pentago-goal & 3600 $\pm$ 0 & 93 $\pm$ 10 & 3506 $\pm$ 10 \\
iggp & pentago-legal\_place & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & pentago-legal\_rotate & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & pentago-next\_cellholds & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & pentago-next\_placecontrol & 3600 $\pm$ 0 & 219 $\pm$ 57 & 3380 $\pm$ 57 \\
iggp & pentago-next\_rotatecontrol & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & pentago-terminal & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & pilgrimage-goal & 2613 $\pm$ 245 & 34 $\pm$ 2 & 2578 $\pm$ 244 \\
iggp & pilgrimage-legal\_move & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & pilgrimage-legal\_raise & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & pilgrimage-next\_builder & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & pilgrimage-next\_cell & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & pilgrimage-next\_control & 3600 $\pm$ 0 & 175 $\pm$ 9 & 3424 $\pm$ 9 \\
iggp & pilgrimage-next\_moves & 386 $\pm$ 14 & 20 $\pm$ 1 & 366 $\pm$ 14 \\
iggp & pilgrimage-next\_phase & 3600 $\pm$ 0 & 471 $\pm$ 38 & 3128 $\pm$ 38 \\
iggp & pilgrimage-next\_pilgrim & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & platformjumpers-goal & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & platformjumpers-legal\_col & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & platformjumpers-legal\_row & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & platformjumpers-next\_cell & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & platformjumpers-next\_coled & 39 $\pm$ 2 & 38 $\pm$ 1 & 1 $\pm$ 2 \\
iggp & platformjumpers-next\_control & 1327 $\pm$ 793 & 338 $\pm$ 39 & 989 $\pm$ 795 \\
iggp & platformjumpers-next\_jumper & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & platformjumpers-next\_rowed & 39 $\pm$ 2 & 36 $\pm$ 1 & 2 $\pm$ 3 \\
iggp & platformjumpers-terminal & 5 $\pm$ 0 & 8 $\pm$ 0 & -3 $\pm$ 0 \\
iggp & rainbow-goal & 11 $\pm$ 0 & 1 $\pm$ 0 & 10 $\pm$ 0 \\
iggp & rainbow-legal\_mark & 321 $\pm$ 44 & 2 $\pm$ 0 & 318 $\pm$ 44 \\
iggp & rainbow-next\_color & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & rainbow-terminal & 1252 $\pm$ 419 & 2 $\pm$ 0 & 1249 $\pm$ 419 \\
iggp & scissors\_paper\_stone-goal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & scissors\_paper\_stone-legal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & scissors\_paper\_stone-next\_score & 353 $\pm$ 46 & 51 $\pm$ 1 & 302 $\pm$ 45 \\
iggp & scissors\_paper\_stone-next\_step & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & scissors\_paper\_stone-terminal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & sheep\_and\_wolf-goal & 3 $\pm$ 0 & 2 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & sheep\_and\_wolf-next\_cell & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & sheep\_and\_wolf-next\_control & 3600 $\pm$ 0 & 778 $\pm$ 58 & 2821 $\pm$ 58 \\
iggp & sheep\_and\_wolf-terminal & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & sokoban-goal & 4 $\pm$ 0 & 1 $\pm$ 0 & 3 $\pm$ 0 \\
iggp & sokoban-legal & 235 $\pm$ 17 & 12 $\pm$ 0 & 223 $\pm$ 17 \\
iggp & sokoban-next\_at & 3600 $\pm$ 0 & 2372 $\pm$ 336 & 1227 $\pm$ 336 \\
iggp & sokoban-next\_target & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & sokoban-terminal & 3600 $\pm$ 0 & 647 $\pm$ 288 & 2952 $\pm$ 288 \\
iggp & sudoku-goal & 7 $\pm$ 0 & 8 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & sudoku-legal\_mark & 3600 $\pm$ 0 & 442 $\pm$ 21 & 3158 $\pm$ 21 \\
iggp & sudoku-next\_cell & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & sudoku-terminal & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & sukoshi-goal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & sukoshi-legal\_mark & 38 $\pm$ 2 & 1 $\pm$ 0 & 36 $\pm$ 2 \\
iggp & sukoshi-next\_cell & 472 $\pm$ 41 & 120 $\pm$ 3 & 351 $\pm$ 40 \\
iggp & sukoshi-terminal & 3058 $\pm$ 318 & 333 $\pm$ 419 & 2724 $\pm$ 538 \\
iggp & switches-legal & 96 $\pm$ 10 & 2 $\pm$ 0 & 94 $\pm$ 10 \\
iggp & switches-next\_at & 3600 $\pm$ 0 & 252 $\pm$ 29 & 3347 $\pm$ 29 \\
iggp & switches-next\_open & 8 $\pm$ 1 & 1 $\pm$ 0 & 6 $\pm$ 1 \\
iggp & switches-next\_switch & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & switches-next\_target & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & tictactoe-goal & 58 $\pm$ 6 & 1 $\pm$ 0 & 57 $\pm$ 6 \\
iggp & tictactoe-legal\_mark & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & tictactoe-next\_cell & 3600 $\pm$ 0 & 325 $\pm$ 28 & 3274 $\pm$ 28 \\
iggp & tictactoe-next\_control & 946 $\pm$ 179 & 1 $\pm$ 0 & 945 $\pm$ 179 \\
iggp & tictactoe-terminal & 3600 $\pm$ 0 & 183 $\pm$ 34 & 3416 $\pm$ 34 \\
iggp & tiger\_vs\_dogs-goal & 19 $\pm$ 1 & 3 $\pm$ 0 & 15 $\pm$ 1 \\
iggp & tiger\_vs\_dogs-legal\_move & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & tiger\_vs\_dogs-next\_cell & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & tiger\_vs\_dogs-next\_control & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & tron-goal & 147 $\pm$ 17 & 10 $\pm$ 0 & 137 $\pm$ 17 \\
iggp & tron-legal & 934 $\pm$ 125 & 24 $\pm$ 2 & 909 $\pm$ 123 \\
iggp & tron-next\_at & 3600 $\pm$ 0 & 697 $\pm$ 32 & 2902 $\pm$ 32 \\
iggp & tron-next\_marked & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & tron-terminal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & ttcc4-goal & 3600 $\pm$ 0 & 175 $\pm$ 6 & 3424 $\pm$ 6 \\
iggp & ttcc4-legal\_checkermove & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & ttcc4-legal\_drop & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & ttcc4-legal\_knightmove & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & ttcc4-legal\_pawnmove & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & ttcc4-next\_cell & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & ttcc4-next\_control & 3 $\pm$ 0 & 3 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & ttcc4-next\_step & 2 $\pm$ 0 & 4 $\pm$ 0 & -2 $\pm$ 0 \\
iggp & ttcc4-terminal & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & untwisty\_corridor-goal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & untwisty\_corridor-legal & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & untwisty\_corridor-next\_step & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
iggp & walkabout-goal & 81 $\pm$ 13 & 3 $\pm$ 0 & 78 $\pm$ 13 \\
iggp & walkabout-legal & 646 $\pm$ 99 & 3 $\pm$ 0 & 642 $\pm$ 99 \\
iggp & walkabout-next\_at & 3555 $\pm$ 99 & 106 $\pm$ 3 & 3449 $\pm$ 98 \\
iggp & walkabout-terminal & 7 $\pm$ 2 & 1 $\pm$ 0 & 6 $\pm$ 2 \\
imdb & imdb1 & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
imdb & imdb2 & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
imdb & imdb3 & 50 $\pm$ 31 & 34 $\pm$ 36 & 15 $\pm$ 36 \\
jr & 001 & 2 $\pm$ 1 & 2 $\pm$ 1 & 0 $\pm$ 1 \\
jr & 002 & 2 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
jr & 003 & 3 $\pm$ 1 & 2 $\pm$ 0 & 1 $\pm$ 1 \\
jr & 004 & 3 $\pm$ 1 & 2 $\pm$ 0 & 0 $\pm$ 1 \\
jr & 005 & 2 $\pm$ 1 & 1 $\pm$ 0 & 0 $\pm$ 1 \\
jr & 006 & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
jr & 007 & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
jr & 008 & 3 $\pm$ 1 & 1 $\pm$ 0 & 1 $\pm$ 1 \\
jr & 009 & 3 $\pm$ 0 & 1 $\pm$ 0 & 1 $\pm$ 0 \\
jr & 010 & 3551 $\pm$ 109 & 1509 $\pm$ 617 & 2041 $\pm$ 628 \\
jr & 011 & 28 $\pm$ 10 & 10 $\pm$ 2 & 17 $\pm$ 8 \\
jr & 012 & 16 $\pm$ 4 & 7 $\pm$ 1 & 9 $\pm$ 4 \\
jr & 013 & 1057 $\pm$ 428 & 190 $\pm$ 121 & 867 $\pm$ 460 \\
jr & 014 & 532 $\pm$ 251 & 141 $\pm$ 45 & 391 $\pm$ 244 \\
jr & 015 & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
jr & 016 & 218 $\pm$ 35 & 21 $\pm$ 2 & 196 $\pm$ 33 \\
jr & 017 & 1087 $\pm$ 513 & 46 $\pm$ 9 & 1040 $\pm$ 505 \\
jr & 018 & 242 $\pm$ 23 & 26 $\pm$ 2 & 215 $\pm$ 22 \\
jr & 019 & 680 $\pm$ 115 & 44 $\pm$ 2 & 635 $\pm$ 115 \\
jr & 020 & 318 $\pm$ 124 & 61 $\pm$ 25 & 257 $\pm$ 128 \\
jr & 021 & 74 $\pm$ 22 & 9 $\pm$ 1 & 64 $\pm$ 21 \\
jr & 022 & 68 $\pm$ 18 & 9 $\pm$ 2 & 59 $\pm$ 17 \\
jr & 023 & 3600 $\pm$ 0 & 3148 $\pm$ 682 & 451 $\pm$ 682 \\
jr & 024 & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
jr & 025 & 40 $\pm$ 4 & 11 $\pm$ 1 & 28 $\pm$ 3 \\
jr & 026 & 485 $\pm$ 298 & 85 $\pm$ 59 & 400 $\pm$ 313 \\
jr & 027 & 3600 $\pm$ 0 & 3588 $\pm$ 26 & 11 $\pm$ 26 \\
jr & 028 & 3600 $\pm$ 0 & 3190 $\pm$ 625 & 409 $\pm$ 625 \\
jr & 029 & 1 $\pm$ 0 & 2 $\pm$ 1 & 0 $\pm$ 1 \\
jr & 030 & 97 $\pm$ 52 & 68 $\pm$ 26 & 29 $\pm$ 61 \\
jr & 031 & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
jr & 032 & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
jr & 033 & 1146 $\pm$ 604 & 174 $\pm$ 74 & 971 $\pm$ 606 \\
jr & 034 & 229 $\pm$ 26 & 40 $\pm$ 1 & 189 $\pm$ 24 \\
jr & 035 & 74 $\pm$ 17 & 11 $\pm$ 1 & 62 $\pm$ 16 \\
jr & 036 & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
jr & 037 & 2 $\pm$ 0 & 1 $\pm$ 0 & 1 $\pm$ 0 \\
jr & 038 & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
jr & 039 & 1977 $\pm$ 1067 & 123 $\pm$ 26 & 1854 $\pm$ 1057 \\
jr & 040 & 382 $\pm$ 202 & 27 $\pm$ 3 & 355 $\pm$ 200 \\
jr & 041 & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
jr & 042 & 227 $\pm$ 44 & 29 $\pm$ 6 & 198 $\pm$ 39 \\
jr & 043 & 3600 $\pm$ 0 & 352 $\pm$ 15 & 3247 $\pm$ 15 \\
jr & 044 & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
jr & 045 & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
jr & 046 & 10 $\pm$ 1 & 1 $\pm$ 0 & 9 $\pm$ 1 \\
jr & 047 & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
jr & 048 & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
jr & 049 & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
jr & 050 & 6 $\pm$ 0 & 1 $\pm$ 0 & 5 $\pm$ 0 \\
jr & 051 & 451 $\pm$ 296 & 72 $\pm$ 30 & 379 $\pm$ 281 \\
jr & 052 & 48 $\pm$ 33 & 13 $\pm$ 5 & 34 $\pm$ 34 \\
jr & 053 & 59 $\pm$ 8 & 15 $\pm$ 1 & 44 $\pm$ 8 \\
jr & 054 & 82 $\pm$ 22 & 12 $\pm$ 1 & 70 $\pm$ 20 \\
jr & 055 & 1548 $\pm$ 839 & 558 $\pm$ 304 & 990 $\pm$ 884 \\
jr & 056 & 801 $\pm$ 802 & 103 $\pm$ 41 & 698 $\pm$ 792 \\
jr & 057 & 271 $\pm$ 113 & 113 $\pm$ 66 & 158 $\pm$ 100 \\
jr & 058 & 3 $\pm$ 1 & 2 $\pm$ 1 & 0 $\pm$ 2 \\
jr & 059 & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
jr & 060 & 1090 $\pm$ 491 & 46 $\pm$ 4 & 1044 $\pm$ 487 \\
jr & 061 & 69 $\pm$ 44 & 23 $\pm$ 6 & 45 $\pm$ 49 \\
jr & 062 & 3 $\pm$ 1 & 2 $\pm$ 0 & 1 $\pm$ 1 \\
jr & 063 & 3600 $\pm$ 0 & 3439 $\pm$ 362 & 160 $\pm$ 362 \\
jr & 064 & 106 $\pm$ 51 & 69 $\pm$ 32 & 37 $\pm$ 71 \\
jr & 065 & 34 $\pm$ 7 & 7 $\pm$ 1 & 26 $\pm$ 6 \\
jr & 066 & 624 $\pm$ 355 & 126 $\pm$ 74 & 498 $\pm$ 335 \\
jr & 067 & 2797 $\pm$ 577 & 362 $\pm$ 101 & 2435 $\pm$ 549 \\
jr & 068 & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
jr & 069 & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
jr & 070 & 6 $\pm$ 2 & 2 $\pm$ 0 & 3 $\pm$ 2 \\
jr & 071 & 9 $\pm$ 3 & 4 $\pm$ 1 & 4 $\pm$ 4 \\
jr & 072 & 161 $\pm$ 130 & 80 $\pm$ 34 & 81 $\pm$ 115 \\
jr & 073 & 2 $\pm$ 1 & 1 $\pm$ 0 & 1 $\pm$ 2 \\
jr & 074 & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
jr & 075 & 81 $\pm$ 39 & 35 $\pm$ 18 & 45 $\pm$ 37 \\
jr & 076 & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
jr & 077 & 1 $\pm$ 0 & 1 $\pm$ 0 & 0 $\pm$ 0 \\
jr & 078 & 3600 $\pm$ 0 & 2461 $\pm$ 937 & 1138 $\pm$ 937 \\
jr & 079 & 3600 $\pm$ 0 & 1515 $\pm$ 494 & 2084 $\pm$ 494 \\
jr & 080 & 514 $\pm$ 524 & 205 $\pm$ 145 & 308 $\pm$ 488 \\
trains & trains1 & 3 $\pm$ 2 & 2 $\pm$ 1 & 1 $\pm$ 1 \\
trains & trains2 & 17 $\pm$ 10 & 2 $\pm$ 0 & 15 $\pm$ 10 \\
trains & trains3 & 191 $\pm$ 100 & 25 $\pm$ 27 & 166 $\pm$ 95 \\
trains & trains4 & 2523 $\pm$ 1239 & 149 $\pm$ 90 & 2374 $\pm$ 1170 \\
zendo & zendo1 & 41 $\pm$ 43 & 10 $\pm$ 5 & 31 $\pm$ 41 \\
zendo & zendo2 & 3600 $\pm$ 0 & 3600 $\pm$ 0 & 0 $\pm$ 0 \\
zendo & zendo3 & 3600 $\pm$ 0 & 3583 $\pm$ 36 & 16 $\pm$ 36 \\
zendo & zendo4 & 3600 $\pm$ 0 & 3499 $\pm$ 220 & 100 $\pm$ 220 \\
\end{longtable}


==> data/q1-diffs-times-popper.txt <==
a b c d
0 3597 0 0 iggp-duikoshi-next_control
1 3590 1 1 iggp-firesheep-legal_force_noop
2 3589 1 1 iggp-dont_touch-next_control
3 3569 1 1 iggp-horseshoe-next_control
4 3552 7 7 iggp-horseshoe-terminal
5 3527 6 6 iggp-leafy-legal_move
6 3523 2 2 iggp-horseshoe-next_cell
7 3507 11 11 iggp-pentago-goal
8 3505 9 9 iggp-duikoshi-legal_mark
9 3488 26 26 iggp-hexforthree-next_control
10 3467 7 7 iggp-connect4team-goal
11 3450 98 98 iggp-walkabout-next_at
12 3431 33 33 iggp-duikoshi-terminal
13 3425 7 7 iggp-ttcc4-goal
14 3425 10 10 iggp-pilgrimage-next_control
15 3417 34 34 iggp-tictactoe-terminal
16 3408 4 4 iggp-horseshoe-legal_move
17 3380 58 58 iggp-pentago-next_placecontrol
18 3364 27 27 iggp-multiplebuttonsandlights-next_p
19 3348 30 30 iggp-switches-next_at
20 3342 73 73 iggp-centipede-terminal
21 3331 24 24 iggp-firesheep-next_has_kill
22 3328 44 44 iggp-battle_of_numbers-goal
23 3274 29 29 iggp-tictactoe-next_cell
24 3269 273 273 iggp-farming-next_score
25 3253 25 25 iggp-freeforall-next_capture
26 3247 15 15 jr-043
27 3172 20 20 iggp-hexforthree-goal
28 3158 21 21 iggp-sudoku-legal_mark
29 3150 26 26 iggp-centipede-next_at
30 3128 38 38 iggp-pilgrimage-next_phase
31 3091 24 24 iggp-leafy-goal
32 2952 288 288 iggp-sokoban-terminal
33 2920 51 51 iggp-knights_tour-next_cell
34 2905 21 21 iggp-eight_puzzle-next_cell
35 2903 33 33 iggp-tron-next_at
36 2885 17 17 iggp-duikoshi-next_cell
37 2828 285 285 iggp-alquerque-next_control
38 2822 58 58 iggp-sheep_and_wolf-next_control
39 2821 197 197 1d-1d_pcopy_mc
40 2754 97 97 iggp-checkers-next_control
41 2724 539 539 iggp-sukoshi-terminal
42 2691 334 334 1d-1d_move_2p_dp
43 2666 292 292 iggp-fizzbuzz-legal_say
44 2614 353 353 iggp-breakthrough-next_control
45 2578 244 244 iggp-pilgrimage-goal
46 2485 86 86 iggp-knights_tour-legal_move
47 2436 550 550 jr-067
48 2374 1170 1170 trains-trains4
49 2344 135 135 iggp-asylum-next_strength
50 2246 927 927 1d-1d_hollow
51 2231 319 319 iggp-gt_attrition-next_score
52 2192 434 434 iggp-kono-next_score
53 2180 254 254 iggp-kono-next_control
54 2132 1053 1053 alzheimer-acetyl
55 2084 495 495 jr-079
56 2042 629 629 jr-010
57 2005 173 173 iggp-firesheep-next_sheep
58 1854 1058 1058 jr-039
59 1505 292 292 iggp-hunter-legal_move
60 1486 106 106 iggp-asylum-legal_place
61 1464 682 682 1d-1d_flip
62 1416 221 221 iggp-connect4team-next_control
63 1366 522 522 iggp-checkers-terminal
64 1250 420 420 iggp-rainbow-terminal
65 1228 336 336 iggp-sokoban-next_at
66 1150 685 685 iggp-forager2-next_at
67 1138 938 938 jr-078
68 1069 959 959 iggp-forager2-terminal
69 1044 488 488 jr-060
70 1040 505 505 jr-017
71 999 367 367 1d-1d_denoising_1c
72 990 884 884 jr-055
73 990 796 796 iggp-platformjumpers-next_control
74 984 108 108 iggp-alquerque-next_score
75 971 606 606 jr-033
76 945 180 180 iggp-tictactoe-next_control
77 910 124 124 iggp-tron-legal
78 867 683 683 1d-1d_pcopy_1c
79 867 460 460 jr-013
80 776 1004 1004 1d-1d_mirror
81 698 793 793 jr-056
82 642 99 99 iggp-walkabout-legal
83 636 116 116 jr-019
84 603 340 340 alzheimer-mem
85 599 45 45 iggp-farming-legal_arson_row
86 544 86 86 iggp-centipede-next_dir
87 532 95 95 iggp-farming-legal_arson_col
88 498 335 335 jr-066
89 451 682 682 jr-023
90 436 47 47 iggp-farming-next_has_arson
91 409 626 626 jr-028
92 401 632 632 1d-1d_move_dp
93 400 314 314 jr-026
94 391 244 244 jr-014
95 382 55 55 iggp-frogs_and_toads-next_correctToads
96 380 281 281 jr-051
97 366 15 15 iggp-pilgrimage-next_moves
98 360 814 814 iggp-forager2-next_score
99 355 200 200 jr-040
100 352 41 41 iggp-sukoshi-next_cell
101 346 28 28 iggp-eight_puzzle-legal_move
102 337 33 33 iggp-nineboardtictactoe-legal_play
103 318 44 44 iggp-rainbow-legal_mark
104 309 489 489 jr-080
105 302 46 46 iggp-scissors_paper_stone-next_score
106 302 42 42 iggp-horseshoe-goal
107 264 37 37 iggp-dont_touch-goal
108 257 129 129 jr-020
109 244 401 401 iggp-checkers-next_capturecount
110 223 17 17 iggp-sokoban-legal
111 221 24 24 iggp-fizzbuzz-goal
112 215 23 23 jr-018
113 203 27 27 iggp-gt_ultimatum-next_control
114 198 40 40 jr-042
115 197 34 34 jr-016
116 192 58 58 iggp-frogs_and_toads-next_correctFrogs
117 190 25 25 jr-034
118 188 25 25 iggp-asylum-next_control
119 166 96 96 trains-trains3
120 160 362 362 jr-063
121 159 100 100 jr-057
122 155 85 85 1d-1d_scale_dp
123 137 17 17 iggp-tron-goal
124 132 201 201 iggp-farming-next_season
125 126 16 16 iggp-centipede-legal
126 116 8 8 iggp-farming-next_ripe
127 110 16 16 iggp-lightboard-goal
128 109 19 19 iggp-gt_prisoner-legal
129 101 221 221 zendo-zendo4
130 95 11 11 iggp-switches-legal
131 91 11 11 iggp-gt_chicken-legal
132 85 6 6 iggp-duikoshi-goal
133 82 116 116 jr-072
134 78 14 14 iggp-walkabout-goal
135 70 20 20 jr-054
136 65 21 21 jr-021
137 63 17 17 jr-035
138 59 18 18 jr-022
139 57 3 3 iggp-eight_puzzle-goal
140 57 7 7 iggp-tictactoe-goal
141 46 38 38 jr-075
142 45 49 49 jr-061
143 45 8 8 jr-053
144 38 72 72 jr-064
145 36 3 3 iggp-sukoshi-legal_mark
146 35 35 35 jr-052
147 33 4 4 iggp-coins-next_cell
148 31 42 42 zendo-zendo1
149 30 62 62 jr-030
150 29 4 4 jr-025
151 28 2 2 iggp-alquerque-terminal
152 26 6 6 jr-065
153 22 808 808 alzheimer-toxic
154 18 3 3 iggp-coins-terminal
155 18 9 9 jr-011
156 17 4 4 iggp-farming-legal_harvest_col
157 17 4 4 iggp-farming-legal_water_row
158 16 6 6 iggp-farming-legal_plow_col
159 16 36 36 zendo-zendo3
160 16 37 37 imdb-imdb3
161 16 2 2 iggp-tiger_vs_dogs-goal
162 16 10 10 trains-trains2
163 15 2 2 iggp-centipede-goal
164 14 5 5 iggp-farming-legal_plow_row
165 14 19 19 1d-1d_fill
166 14 3 3 iggp-farming-legal_water_col
167 12 3 3 iggp-farming-legal_harvest_row
168 12 26 26 jr-027
169 12 2 2 iggp-gt_centipede-goal
170 10 1 1 iggp-rainbow-goal
171 9 5 5 jr-012
172 9 1 1 jr-046
173 8 1 1 iggp-nineboardtictactoe-goal
174 7 1 1 iggp-dont_touch-legal_mark
175 6 1 1 iggp-switches-next_open
176 6 2 2 iggp-walkabout-terminal
177 6 1 1 iggp-hexforthree-next_owner
178 6 1 1 jr-050
179 5 2 2 iggp-gt_centipede-next_blackPayoff
180 4 4 4 jr-071
181 4 1 1 iggp-coins-next_step
182 4 2 2 jr-070
183 4 0 0 iggp-sokoban-goal
184 4 1 1 iggp-gt_ultimatum-goal
185 2 3 3 iggp-platformjumpers-next_rowed
186 2 1 1 iggp-coins-legal_jump
187 2 1 1 iggp-gt_prisoner-goal
188 2 1 1 jr-009
189 2 1 1 trains-trains1
190 2 2 2 jr-008
191 2 2 2 iggp-farming-legal_sow_col
192 1 2 2 jr-003
193 1 1 1 jr-062
194 1 1 1 iggp-nineboardtictactoe-next_control
195 1 3 3 iggp-platformjumpers-next_coled
196 1 1 1 iggp-gt_centipede-next_whitePayoff
197 1 0 0 jr-037
198 1 2 2 jr-073
199 1 0 0 iggp-gt_attrition-legal
200 1 2 2 jr-004
201 1 3 3 jr-058
202 1 0 0 jr-038
203 1 1 1 iggp-knights_tour-next_moveCount
204 1 1 1 jr-002
205 1 1 1 jr-005
206 1 3 3 iggp-farming-legal_sow_row
207 0 1 1 iggp-sheep_and_wolf-goal
208 0 0 0 1d-1d_denoising_mc
209 0 0 0 1d-1d_move_3p
210 0 1 1 iggp-gt_chicken-goal
211 0 1 1 iggp-hexforthree-next_cell
212 0 0 0 iggp-leafy-next_isplayer
213 0 0 0 1d-1d_recolor_oe
214 0 0 0 1d-1d_move_2p
215 0 0 0 iggp-freeforall-goal
216 0 0 0 imdb-imdb1
217 0 0 0 imdb-imdb2
218 0 0 0 zendo-zendo2
219 0 0 0 1d-1d_move_1p
220 0 0 0 1d-1d_recolor_cmp
221 0 0 0 1d-1d_padded_fill
222 0 0 0 1d-1d_recolor_cnt
223 0 2 2 jr-001
224 0 0 0 jr-006
225 0 0 0 jr-007
226 0 0 0 jr-015
227 0 0 0 jr-024
228 0 0 0 jr-031
229 0 0 0 jr-032
230 0 0 0 jr-036
231 0 0 0 jr-041
232 0 0 0 jr-044
233 0 0 0 jr-045
234 0 0 0 jr-047
235 0 0 0 jr-048
236 0 0 0 jr-049
237 0 0 0 jr-059
238 0 0 0 jr-068
239 0 0 0 jr-069
240 0 0 0 jr-074
241 0 0 0 jr-076
242 0 0 0 jr-077
243 0 0 0 iggp-minimal_even-goal
244 0 0 0 iggp-forager2-goal
245 0 0 0 iggp-platformjumpers-goal
246 0 0 0 iggp-untwisty_corridor-goal
247 0 0 0 iggp-knights_tour-goal
248 0 0 0 iggp-hunter-goal
249 0 0 0 iggp-breakthrough-goal
250 0 0 0 iggp-alquerque-goal
251 0 0 0 iggp-scissors_paper_stone-goal
252 0 0 0 iggp-multiplebuttonsandlights-goal
253 0 0 0 iggp-sukoshi-goal
254 0 0 0 iggp-coins-goal
255 0 0 0 iggp-gt_attrition-goal
256 0 0 0 iggp-buttons_and_lights-goal
257 0 0 0 iggp-firesheep-terminal
258 0 0 0 iggp-gt_attrition-terminal
259 0 0 0 iggp-sheep_and_wolf-terminal
260 0 0 0 iggp-battle_of_numbers-terminal
261 0 0 0 iggp-gt_centipede-terminal
262 0 0 0 iggp-breakthrough-terminal
263 0 0 0 iggp-buttons_and_lights-terminal
264 0 0 0 iggp-dont_touch-terminal
265 0 0 0 iggp-nineboardtictactoe-terminal
266 0 0 0 iggp-eight_puzzle-terminal
267 0 0 0 iggp-connect4team-terminal
268 0 0 0 iggp-minimal_even-terminal
269 0 0 0 iggp-fizzbuzz-terminal
270 0 0 0 iggp-gt_prisoner-terminal
271 0 0 0 iggp-sudoku-terminal
272 0 0 0 iggp-tron-terminal
273 0 0 0 iggp-pentago-terminal
274 0 0 0 iggp-scissors_paper_stone-terminal
275 0 0 0 iggp-multiplebuttonsandlights-terminal
276 0 0 0 iggp-lightboard-terminal
277 0 0 0 iggp-hexforthree-terminal
278 0 0 0 iggp-leafy-terminal
279 0 0 0 iggp-ttcc4-terminal
280 0 0 0 iggp-pentago-legal_place
281 0 0 0 iggp-ttcc4-legal_checkermove
282 0 0 0 iggp-alquerque-legal_move
283 0 0 0 iggp-scissors_paper_stone-legal
284 0 0 0 iggp-pilgrimage-legal_move
285 0 0 0 iggp-platformjumpers-legal_col
286 0 0 0 iggp-hexforthree-legal_place
287 0 0 0 iggp-firesheep-legal_burn
288 0 0 0 iggp-multiplebuttonsandlights-legal_a
289 0 0 0 iggp-ttcc4-legal_pawnmove
290 0 0 0 iggp-battle_of_numbers-legal_move
291 0 0 0 iggp-platformjumpers-legal_row
292 0 0 0 iggp-ttcc4-legal_drop
293 0 0 0 iggp-firesheep-legal_freeze
294 0 0 0 iggp-gt_centipede-legal
295 0 0 0 iggp-connect4team-legal_drop
296 0 0 0 iggp-gt_ultimatum-legal_offer
297 0 0 0 iggp-buttons_and_lights-legal
298 0 0 0 iggp-forager2-legal
299 0 0 0 iggp-minimal_even-legal_choose
300 0 0 0 iggp-lightboard-legal_toggle
301 0 0 0 iggp-multiplebuttonsandlights-legal_b
302 0 0 0 iggp-ttcc4-legal_knightmove
303 0 0 0 iggp-pilgrimage-legal_raise
304 0 0 0 iggp-minimal_decay-legal
305 0 0 0 iggp-untwisty_corridor-legal
306 0 0 0 iggp-multiplebuttonsandlights-legal_c
307 0 0 0 iggp-tictactoe-legal_mark
308 0 0 0 iggp-tiger_vs_dogs-legal_move
309 0 0 0 iggp-firesheep-legal_kill
310 0 0 0 iggp-farming-next_year_first_player
311 0 0 0 iggp-untwisty_corridor-next_step
312 0 0 0 iggp-asylum-next_color
313 0 0 0 iggp-platformjumpers-next_jumper
314 0 0 0 iggp-gt_chicken-next_whiteScore
315 0 0 0 iggp-firesheep-next_burning
316 0 0 0 iggp-gt_ultimatum-next_whiteScore
317 0 0 0 iggp-tiger_vs_dogs-next_cell
318 0 0 0 iggp-hexforthree-next_connected
319 0 0 0 iggp-firesheep-next_grass
320 0 1 1 iggp-frogs_and_toads-next_step
321 0 0 0 iggp-asylum-next_location
322 0 0 0 iggp-pentago-next_cellholds
323 0 0 0 iggp-multiplebuttonsandlights-next_step
324 0 0 0 iggp-nineboardtictactoe-next_mark
325 0 0 0 iggp-freeforall-next_cell
326 0 0 0 iggp-pilgrimage-next_builder
327 0 0 0 iggp-lightboard-next_on
328 0 0 0 iggp-rainbow-next_color
329 0 0 0 iggp-hunter-next_cell
330 0 0 0 iggp-eight_puzzle-next_step
331 0 0 0 iggp-horseshoe-next_step
332 0 0 0 iggp-battle_of_numbers-next_cell
333 0 0 0 iggp-scissors_paper_stone-next_step
334 0 0 0 iggp-tiger_vs_dogs-next_control
335 0 0 0 iggp-gt_attrition-next_control
336 0 0 0 iggp-farming-next_control
337 0 0 0 iggp-gt_prisoner-next_whiteScore
338 0 0 0 iggp-battle_of_numbers-next_control
339 0 0 0 iggp-connect4team-next_cell
340 0 0 0 iggp-firesheep-next_frozen
341 0 0 0 iggp-minimal_even-next_chosen
342 0 0 0 iggp-checkers-next_location
343 0 0 0 iggp-dont_touch-next_cell
344 0 0 0 iggp-tron-next_marked
345 0 0 0 iggp-hunter-next_captures
346 0 0 0 iggp-pilgrimage-next_pilgrim
347 0 0 0 iggp-multiplebuttonsandlights-next_q
348 0 0 0 iggp-sheep_and_wolf-next_cell
349 0 0 0 iggp-gt_ultimatum-next_offered
350 0 0 0 iggp-nineboardtictactoe-next_currentboard
351 0 0 0 iggp-farming-next_year_second_player
352 0 0 0 iggp-lightboard-next_step
353 0 0 0 iggp-fizzbuzz-next_success
354 0 0 0 iggp-farming-next_plowed
355 0 0 0 iggp-battle_of_numbers-next_capture
356 0 0 0 iggp-switches-next_target
357 0 0 0 iggp-farming-next_sown
358 0 0 0 iggp-gt_chicken-next_blackScore
359 0 0 0 iggp-platformjumpers-next_cell
360 0 0 0 iggp-minimal_decay-next_value
361 0 0 0 iggp-gt_attrition-next_claim_made_by
362 0 0 0 iggp-gt_centipede-next_control
363 0 0 0 iggp-firesheep-next_at
364 0 0 0 iggp-gt_ultimatum-next_blackScore
365 0 0 0 iggp-pentago-next_rotatecontrol
366 0 0 0 iggp-pilgrimage-next_cell
367 0 0 0 iggp-gt_prisoner-next_blackScore
368 0 0 0 iggp-breakthrough-next_cell
369 0 0 0 iggp-firesheep-next_score
370 0 0 0 iggp-sudoku-next_cell
371 0 0 0 iggp-gt_ultimatum-next_rounds
372 0 0 0 iggp-leafy-next_leaf
373 0 0 0 iggp-frogs_and_toads-next_cell
374 0 0 0 iggp-kono-next_cell
375 0 0 0 iggp-ttcc4-next_cell
376 0 0 0 iggp-firesheep-next_grass_last_turn
377 0 0 0 iggp-sokoban-next_target
378 0 0 0 iggp-alquerque-next_cell
379 0 0 0 iggp-firesheep-next_has_force_noop
380 0 0 0 iggp-firesheep-next_forced
381 -0 0 0 iggp-hunter-terminal
382 -0 0 0 iggp-gt_chicken-terminal
383 -0 0 0 iggp-asylum-terminal
384 -0 0 0 iggp-pentago-legal_rotate
385 -0 1 1 iggp-switches-next_switch
386 -0 0 0 iggp-battle_of_numbers-next_step
387 -0 0 0 iggp-firesheep-goal
388 -0 0 0 iggp-alquerque-next_step
389 -0 0 0 iggp-kono-goal
390 -0 0 0 iggp-hexforthree-next_step
391 -0 0 0 iggp-gt_prisoner-next_maxRounds
392 -0 0 0 iggp-asylum-next_step
393 -0 1 1 iggp-sudoku-goal
394 -0 0 0 iggp-forager2-next_time
395 -0 0 0 iggp-farming-terminal
396 -0 1 1 iggp-ttcc4-next_control
397 -1 0 0 iggp-hunter-next_step
398 -1 0 0 iggp-gt_prisoner-next_rounds
399 -1 1 1 jr-029
400 -1 0 0 iggp-freeforall-next_step
401 -1 0 0 iggp-kono-terminal
402 -1 0 0 iggp-gt_chicken-next_rounds
403 -1 0 0 iggp-farming-next_step
404 -1 0 0 iggp-checkers-next_step
405 -1 1 1 iggp-gt_ultimatum-terminal
406 -1 0 0 iggp-fizzbuzz-next_count
407 -1 0 0 iggp-kono-next_step
408 -1 1 1 iggp-farming-goal
409 -1 2 2 iggp-asylum-goal
410 -1 0 0 iggp-checkers-goal
411 -2 1 1 iggp-freeforall-terminal
412 -2 6 6 iggp-frogs_and_toads-legal_jump
413 -2 0 0 iggp-freeforall-next_control
414 -2 0 0 iggp-ttcc4-next_step
415 -3 1 1 iggp-platformjumpers-terminal
416 -4 8 8 iggp-frogs_and_toads-legal_move
417 -10 58 58 iggp-knights_tour-terminal
418 -95 431 431 alzheimer-amine


==> data/q1-times-diffs-stat.txt <==
a b c d
0 3597 0 0 iggp-duikoshi-next_control
1 3590 1 1 iggp-firesheep-legal_force_noop
2 3589 1 1 iggp-dont_touch-next_control
3 3569 1 1 iggp-horseshoe-next_control
4 3552 7 7 iggp-horseshoe-terminal
5 3527 6 6 iggp-leafy-legal_move
6 3523 2 2 iggp-horseshoe-next_cell
7 3507 11 11 iggp-pentago-goal
8 3505 9 9 iggp-duikoshi-legal_mark
9 3488 26 26 iggp-hexforthree-next_control
10 3467 7 7 iggp-connect4team-goal
11 3450 98 98 iggp-walkabout-next_at
12 3431 33 33 iggp-duikoshi-terminal
13 3425 7 7 iggp-ttcc4-goal
14 3425 10 10 iggp-pilgrimage-next_control
15 3417 34 34 iggp-tictactoe-terminal
16 3408 4 4 iggp-horseshoe-legal_move
17 3380 58 58 iggp-pentago-next_placecontrol
18 3364 27 27 iggp-multiplebuttonsandlights-next_p
19 3348 30 30 iggp-switches-next_at
20 3342 73 73 iggp-centipede-terminal
21 3331 24 24 iggp-firesheep-next_has_kill
22 3328 44 44 iggp-battle_of_numbers-goal
23 3274 29 29 iggp-tictactoe-next_cell
24 3269 273 273 iggp-farming-next_score
25 3253 25 25 iggp-freeforall-next_capture
26 3247 15 15 jr-043
27 3172 20 20 iggp-hexforthree-goal
28 3158 21 21 iggp-sudoku-legal_mark
29 3150 26 26 iggp-centipede-next_at
30 3128 38 38 iggp-pilgrimage-next_phase
31 3091 24 24 iggp-leafy-goal
32 2952 288 288 iggp-sokoban-terminal
33 2920 51 51 iggp-knights_tour-next_cell
34 2905 21 21 iggp-eight_puzzle-next_cell
35 2903 33 33 iggp-tron-next_at
36 2885 17 17 iggp-duikoshi-next_cell
37 2828 285 285 iggp-alquerque-next_control
38 2822 58 58 iggp-sheep_and_wolf-next_control
39 2821 197 197 1d-1d_pcopy_mc
40 2754 97 97 iggp-checkers-next_control
41 2724 539 539 iggp-sukoshi-terminal
42 2691 334 334 1d-1d_move_2p_dp
43 2666 292 292 iggp-fizzbuzz-legal_say
44 2614 353 353 iggp-breakthrough-next_control
45 2578 244 244 iggp-pilgrimage-goal
46 2485 86 86 iggp-knights_tour-legal_move
47 2436 550 550 jr-067
48 2374 1170 1170 trains-trains4
49 2344 135 135 iggp-asylum-next_strength
50 2246 927 927 1d-1d_hollow
51 2231 319 319 iggp-gt_attrition-next_score
52 2192 434 434 iggp-kono-next_score
53 2180 254 254 iggp-kono-next_control
54 2132 1053 1053 alzheimer-acetyl
55 2084 495 495 jr-079
56 2042 629 629 jr-010
57 2005 173 173 iggp-firesheep-next_sheep
58 1854 1058 1058 jr-039
59 1505 292 292 iggp-hunter-legal_move
60 1486 106 106 iggp-asylum-legal_place
61 1464 682 682 1d-1d_flip
62 1416 221 221 iggp-connect4team-next_control
63 1366 522 522 iggp-checkers-terminal
64 1250 420 420 iggp-rainbow-terminal
65 1228 336 336 iggp-sokoban-next_at
66 1150 685 685 iggp-forager2-next_at
67 1138 938 938 jr-078
68 1069 959 959 iggp-forager2-terminal
69 1044 488 488 jr-060
70 1040 505 505 jr-017
71 999 367 367 1d-1d_denoising_1c
72 990 884 884 jr-055
73 990 796 796 iggp-platformjumpers-next_control
74 984 108 108 iggp-alquerque-next_score
75 971 606 606 jr-033
76 945 180 180 iggp-tictactoe-next_control
77 910 124 124 iggp-tron-legal
78 867 683 683 1d-1d_pcopy_1c
79 867 460 460 jr-013
80 776 1004 1004 1d-1d_mirror
81 698 793 793 jr-056
82 642 99 99 iggp-walkabout-legal
83 636 116 116 jr-019
84 603 340 340 alzheimer-mem
85 599 45 45 iggp-farming-legal_arson_row
86 544 86 86 iggp-centipede-next_dir
87 532 95 95 iggp-farming-legal_arson_col
88 498 335 335 jr-066
89 436 47 47 iggp-farming-next_has_arson
90 400 314 314 jr-026
91 391 244 244 jr-014
92 382 55 55 iggp-frogs_and_toads-next_correctToads
93 380 281 281 jr-051
94 366 15 15 iggp-pilgrimage-next_moves
95 355 200 200 jr-040
96 352 41 41 iggp-sukoshi-next_cell
97 346 28 28 iggp-eight_puzzle-legal_move
98 337 33 33 iggp-nineboardtictactoe-legal_play
99 318 44 44 iggp-rainbow-legal_mark
100 302 46 46 iggp-scissors_paper_stone-next_score
101 302 42 42 iggp-horseshoe-goal
102 264 37 37 iggp-dont_touch-goal
103 257 129 129 jr-020
104 223 17 17 iggp-sokoban-legal
105 221 24 24 iggp-fizzbuzz-goal
106 215 23 23 jr-018
107 203 27 27 iggp-gt_ultimatum-next_control
108 198 40 40 jr-042
109 197 34 34 jr-016
110 192 58 58 iggp-frogs_and_toads-next_correctFrogs
111 190 25 25 jr-034
112 188 25 25 iggp-asylum-next_control
113 166 96 96 trains-trains3
114 159 100 100 jr-057
115 155 85 85 1d-1d_scale_dp
116 137 17 17 iggp-tron-goal
117 126 16 16 iggp-centipede-legal
118 116 8 8 iggp-farming-next_ripe
119 110 16 16 iggp-lightboard-goal
120 109 19 19 iggp-gt_prisoner-legal
121 95 11 11 iggp-switches-legal
122 91 11 11 iggp-gt_chicken-legal
123 85 6 6 iggp-duikoshi-goal
124 78 14 14 iggp-walkabout-goal
125 70 20 20 jr-054
126 65 21 21 jr-021
127 63 17 17 jr-035
128 59 18 18 jr-022
129 57 3 3 iggp-eight_puzzle-goal
130 57 7 7 iggp-tictactoe-goal
131 46 38 38 jr-075
132 45 49 49 jr-061
133 45 8 8 jr-053
134 36 3 3 iggp-sukoshi-legal_mark
135 35 35 35 jr-052
136 33 4 4 iggp-coins-next_cell
137 31 42 42 zendo-zendo1
138 29 4 4 jr-025
139 28 2 2 iggp-alquerque-terminal
140 26 6 6 jr-065
141 18 3 3 iggp-coins-terminal
142 18 9 9 jr-011
143 17 4 4 iggp-farming-legal_harvest_col
144 17 4 4 iggp-farming-legal_water_row
145 16 6 6 iggp-farming-legal_plow_col
146 16 2 2 iggp-tiger_vs_dogs-goal
147 16 10 10 trains-trains2
148 15 2 2 iggp-centipede-goal
149 14 5 5 iggp-farming-legal_plow_row
150 14 3 3 iggp-farming-legal_water_col
151 12 3 3 iggp-farming-legal_harvest_row
152 12 2 2 iggp-gt_centipede-goal
153 10 1 1 iggp-rainbow-goal
154 9 5 5 jr-012
155 9 1 1 jr-046
156 8 1 1 iggp-nineboardtictactoe-goal
157 7 1 1 iggp-dont_touch-legal_mark
158 6 1 1 iggp-switches-next_open
159 6 2 2 iggp-walkabout-terminal
160 6 1 1 iggp-hexforthree-next_owner
161 6 1 1 jr-050
162 5 2 2 iggp-gt_centipede-next_blackPayoff
163 4 1 1 iggp-coins-next_step
164 4 2 2 jr-070
165 4 0 0 iggp-sokoban-goal
166 4 1 1 iggp-gt_ultimatum-goal
167 2 1 1 iggp-coins-legal_jump
168 2 1 1 iggp-gt_prisoner-goal
169 2 1 1 jr-009
170 2 1 1 trains-trains1
171 1 1 1 iggp-nineboardtictactoe-next_control
172 1 1 1 iggp-gt_centipede-next_whitePayoff
173 1 0 0 jr-037
174 1 0 0 iggp-gt_attrition-legal
175 1 0 0 jr-038
176 0 0 0 1d-1d_denoising_mc
177 0 0 0 1d-1d_move_3p
178 -0 0 0 iggp-forager2-next_time
179 -0 0 0 iggp-farming-terminal
180 -1 0 0 iggp-hunter-next_step
181 -1 0 0 iggp-gt_prisoner-next_rounds
182 -1 0 0 iggp-freeforall-next_step
183 -1 0 0 iggp-kono-terminal
184 -1 0 0 iggp-gt_chicken-next_rounds
185 -1 0 0 iggp-farming-next_step
186 -1 0 0 iggp-checkers-next_step
187 -1 0 0 iggp-fizzbuzz-next_count
188 -1 0 0 iggp-kono-next_step
189 -1 1 1 iggp-farming-goal
190 -1 2 2 iggp-asylum-goal
191 -1 0 0 iggp-checkers-goal
192 -2 1 1 iggp-freeforall-terminal
193 -2 0 0 iggp-freeforall-next_control
194 -2 0 0 iggp-ttcc4-next_step
195 -3 1 1 iggp-platformjumpers-terminal


==> data/q2-diffs-impl-stat.txt <==
a b c d
0 3594 0 0 iggp-duikoshi-next_control
1 3587 1 1 iggp-firesheep-legal_force_noop
2 3587 1 1 iggp-dont_touch-next_control
3 3556 1 1 iggp-horseshoe-next_control
4 3514 8 8 iggp-leafy-legal_move
5 3496 18 18 iggp-pentago-goal
6 3465 14 14 iggp-ttcc4-goal
7 3453 7 7 iggp-horseshoe-next_cell
8 3422 16 16 iggp-connect4team-goal
9 3334 31 31 iggp-duikoshi-legal_mark
10 3303 53 53 iggp-hexforthree-next_control
11 3297 78 78 iggp-pentago-next_placecontrol
12 3268 76 76 iggp-breakthrough-next_control
13 3266 64 64 iggp-pilgrimage-next_control
14 3253 55 55 iggp-horseshoe-legal_move
15 3231 88 88 iggp-walkabout-next_at
16 3226 34 34 iggp-battle_of_numbers-goal
17 3224 26 26 iggp-firesheep-next_has_kill
18 3212 33 33 iggp-sudoku-legal_mark
19 3167 178 178 iggp-horseshoe-terminal
20 3144 273 273 iggp-farming-next_score
21 3125 17 17 iggp-switches-next_at
22 2988 28 28 iggp-hexforthree-goal
23 2950 45 45 iggp-centipede-next_at
24 2949 48 48 iggp-tictactoe-next_cell
25 2904 59 59 iggp-pilgrimage-next_phase
26 2855 59 59 iggp-freeforall-next_capture
27 2845 85 85 iggp-knights_tour-next_cell
28 2806 284 284 iggp-alquerque-next_control
29 2687 160 160 iggp-sheep_and_wolf-next_control
30 2665 68 68 iggp-knights_tour-legal_move
31 2620 162 162 1d-1d_pcopy_mc
32 2612 138 138 iggp-checkers-next_control
33 2588 283 283 1d-1d_move_2p_dp
34 2557 242 242 iggp-pilgrimage-goal
35 2467 157 157 iggp-multiplebuttonsandlights-next_p
36 2386 658 658 1d-1d_hollow
37 2356 455 455 iggp-sukoshi-terminal
38 2340 155 155 iggp-fizzbuzz-legal_say
39 2300 665 665 iggp-tictactoe-terminal
40 2172 90 90 iggp-tron-next_at
41 2170 254 254 iggp-kono-next_control
42 2120 308 308 iggp-gt_attrition-next_score
43 1991 662 662 iggp-sokoban-terminal
44 1968 391 391 jr-010
45 1964 73 73 iggp-duikoshi-next_cell
46 1935 626 626 jr-067
47 1730 974 974 jr-039
48 1694 367 367 iggp-kono-next_score
49 1623 134 134 iggp-firesheep-next_sheep
50 1622 299 299 iggp-hunter-legal_move
51 1537 419 419 iggp-duikoshi-terminal
52 1513 607 607 iggp-leafy-goal
53 1493 616 616 iggp-centipede-terminal
54 1432 533 533 iggp-checkers-terminal
55 1420 171 171 iggp-eight_puzzle-next_cell
56 1406 219 219 iggp-connect4team-next_control
57 1368 243 243 jr-043
58 1243 420 420 iggp-rainbow-terminal
59 1140 266 266 iggp-asylum-legal_place
60 978 795 795 iggp-platformjumpers-next_control
61 948 654 654 1d-1d_flip
62 944 180 180 iggp-tictactoe-next_control
63 943 472 472 jr-060
64 932 464 464 jr-017
65 910 757 757 jr-055
66 901 123 123 iggp-tron-legal
67 887 310 310 iggp-asylum-next_strength
68 818 368 368 1d-1d_denoising_1c
69 813 1013 1013 1d-1d_mirror
70 807 103 103 iggp-alquerque-next_score
71 789 627 627 jr-033
72 761 611 611 1d-1d_pcopy_1c
73 657 611 611 alzheimer-acetyl
74 640 99 99 iggp-walkabout-legal
75 584 65 65 iggp-farming-legal_arson_row
76 567 110 110 jr-019
77 538 85 85 iggp-centipede-next_dir
78 515 94 94 iggp-farming-legal_arson_col
79 508 469 469 jr-013
80 411 45 45 iggp-farming-next_has_arson
81 349 15 15 iggp-pilgrimage-next_moves
82 347 257 257 jr-014
83 339 27 27 iggp-eight_puzzle-legal_move
84 325 482 482 jr-078
85 324 199 199 jr-040
86 320 294 294 jr-026
87 318 44 44 iggp-rainbow-legal_mark
88 316 33 33 iggp-nineboardtictactoe-legal_play
89 298 41 41 iggp-horseshoe-goal
90 262 37 37 iggp-dont_touch-goal
91 238 110 110 jr-020
92 230 41 41 iggp-sukoshi-next_cell
93 223 16 16 iggp-sokoban-legal
94 200 25 25 iggp-fizzbuzz-goal
95 199 46 46 iggp-scissors_paper_stone-next_score
96 186 23 23 jr-018
97 167 37 37 jr-042
98 166 31 31 jr-016
99 151 22 22 jr-034
100 142 26 26 iggp-asylum-next_control
101 139 78 78 1d-1d_scale_dp
102 133 17 17 iggp-tron-goal
103 125 16 16 iggp-centipede-legal
104 116 8 8 iggp-farming-next_ripe
105 114 85 85 trains-trains3
106 109 16 16 iggp-lightboard-goal
107 94 11 11 iggp-switches-legal
108 82 6 6 iggp-duikoshi-goal
109 77 14 14 iggp-walkabout-goal
110 65 17 17 iggp-gt_prisoner-legal
111 58 11 11 iggp-gt_chicken-legal
112 57 16 16 jr-054
113 55 7 7 iggp-tictactoe-goal
114 54 21 21 jr-021
115 53 14 14 jr-035
116 49 14 14 jr-022
117 35 3 3 iggp-sukoshi-legal_mark
118 34 4 4 iggp-eight_puzzle-goal
119 33 8 8 jr-053
120 20 4 4 jr-025
121 19 6 6 jr-065
122 15 2 2 iggp-centipede-goal
123 13 2 2 iggp-tiger_vs_dogs-goal
124 12 4 4 iggp-farming-legal_plow_col
125 12 2 2 iggp-farming-legal_water_row
126 12 2 2 iggp-farming-legal_harvest_col
127 10 9 9 trains-trains2
128 10 1 1 iggp-rainbow-goal
129 10 3 3 iggp-farming-legal_plow_row
130 10 3 3 iggp-farming-legal_harvest_row
131 10 2 2 iggp-gt_centipede-goal
132 10 1 1 iggp-dont_touch-legal_mark
133 8 3 3 iggp-farming-legal_water_col
134 8 1 1 iggp-nineboardtictactoe-goal
135 8 4 4 jr-012
136 7 1 1 jr-046
137 6 2 2 iggp-switches-next_open
138 5 1 1 jr-050
139 4 3 3 jr-070
140 4 0 0 iggp-sokoban-goal
141 2 2 2 iggp-walkabout-terminal
142 2 2 2 jr-003
143 1 1 1 iggp-nineboardtictactoe-next_control
144 1 1 1 iggp-gt_prisoner-goal
145 1 1 1 iggp-hexforthree-next_cell
146 1 1 1 iggp-gt_centipede-next_whitePayoff
147 1 0 0 jr-037
148 1 0 0 iggp-gt_attrition-legal
149 1 1 1 iggp-coins-next_step
150 1 0 0 jr-038
151 0 1 1 iggp-sheep_and_wolf-goal
152 0 0 0 1d-1d_denoising_mc
153 0 0 0 1d-1d_move_3p
154 -0 0 0 iggp-pentago-legal_rotate
155 -1 1 1 iggp-asylum-goal
156 -1 1 1 iggp-ttcc4-next_step
157 -1 0 0 iggp-tictactoe-legal_mark
158 -1 1 1 iggp-checkers-goal
159 -1 0 0 iggp-ttcc4-next_control
160 -2 2 2 jr-029
161 -2 0 0 iggp-freeforall-next_control
162 -2 1 1 iggp-gt_ultimatum-goal
163 -83 60 60 imdb-imdb3


==> data/q2-diffs-impl.txt <==
a b c d
0 3594 0 0 iggp-duikoshi-next_control
1 3587 1 1 iggp-firesheep-legal_force_noop
2 3587 1 1 iggp-dont_touch-next_control
3 3556 1 1 iggp-horseshoe-next_control
4 3514 8 8 iggp-leafy-legal_move
5 3496 18 18 iggp-pentago-goal
6 3465 14 14 iggp-ttcc4-goal
7 3453 7 7 iggp-horseshoe-next_cell
8 3422 16 16 iggp-connect4team-goal
9 3334 31 31 iggp-duikoshi-legal_mark
10 3303 53 53 iggp-hexforthree-next_control
11 3297 78 78 iggp-pentago-next_placecontrol
12 3268 76 76 iggp-breakthrough-next_control
13 3266 64 64 iggp-pilgrimage-next_control
14 3253 55 55 iggp-horseshoe-legal_move
15 3231 88 88 iggp-walkabout-next_at
16 3226 34 34 iggp-battle_of_numbers-goal
17 3224 26 26 iggp-firesheep-next_has_kill
18 3212 33 33 iggp-sudoku-legal_mark
19 3167 178 178 iggp-horseshoe-terminal
20 3144 273 273 iggp-farming-next_score
21 3125 17 17 iggp-switches-next_at
22 2988 28 28 iggp-hexforthree-goal
23 2950 45 45 iggp-centipede-next_at
24 2949 48 48 iggp-tictactoe-next_cell
25 2904 59 59 iggp-pilgrimage-next_phase
26 2855 59 59 iggp-freeforall-next_capture
27 2845 85 85 iggp-knights_tour-next_cell
28 2806 284 284 iggp-alquerque-next_control
29 2687 160 160 iggp-sheep_and_wolf-next_control
30 2665 68 68 iggp-knights_tour-legal_move
31 2620 162 162 1d-1d_pcopy_mc
32 2612 138 138 iggp-checkers-next_control
33 2588 283 283 1d-1d_move_2p_dp
34 2557 242 242 iggp-pilgrimage-goal
35 2467 157 157 iggp-multiplebuttonsandlights-next_p
36 2386 658 658 1d-1d_hollow
37 2356 455 455 iggp-sukoshi-terminal
38 2340 155 155 iggp-fizzbuzz-legal_say
39 2300 665 665 iggp-tictactoe-terminal
40 2172 90 90 iggp-tron-next_at
41 2170 254 254 iggp-kono-next_control
42 2120 308 308 iggp-gt_attrition-next_score
43 1991 662 662 iggp-sokoban-terminal
44 1968 391 391 jr-010
45 1964 73 73 iggp-duikoshi-next_cell
46 1935 626 626 jr-067
47 1730 974 974 jr-039
48 1694 367 367 iggp-kono-next_score
49 1623 134 134 iggp-firesheep-next_sheep
50 1622 299 299 iggp-hunter-legal_move
51 1537 419 419 iggp-duikoshi-terminal
52 1513 607 607 iggp-leafy-goal
53 1493 616 616 iggp-centipede-terminal
54 1432 533 533 iggp-checkers-terminal
55 1420 171 171 iggp-eight_puzzle-next_cell
56 1406 219 219 iggp-connect4team-next_control
57 1368 243 243 jr-043
58 1243 420 420 iggp-rainbow-terminal
59 1140 266 266 iggp-asylum-legal_place
60 978 795 795 iggp-platformjumpers-next_control
61 948 654 654 1d-1d_flip
62 944 180 180 iggp-tictactoe-next_control
63 943 472 472 jr-060
64 932 464 464 jr-017
65 910 757 757 jr-055
66 901 123 123 iggp-tron-legal
67 887 310 310 iggp-asylum-next_strength
68 818 368 368 1d-1d_denoising_1c
69 813 1013 1013 1d-1d_mirror
70 807 103 103 iggp-alquerque-next_score
71 802 1063 1063 iggp-forager2-next_at
72 789 627 627 jr-033
73 761 611 611 1d-1d_pcopy_1c
74 657 611 611 alzheimer-acetyl
75 640 99 99 iggp-walkabout-legal
76 584 65 65 iggp-farming-legal_arson_row
77 567 110 110 jr-019
78 538 85 85 iggp-centipede-next_dir
79 517 811 811 jr-056
80 515 94 94 iggp-farming-legal_arson_col
81 508 469 469 jr-013
82 411 45 45 iggp-farming-next_has_arson
83 364 408 408 jr-066
84 360 814 814 iggp-forager2-next_score
85 349 15 15 iggp-pilgrimage-next_moves
86 347 257 257 jr-014
87 339 27 27 iggp-eight_puzzle-legal_move
88 325 482 482 jr-078
89 324 199 199 jr-040
90 321 489 489 1d-1d_move_dp
91 320 294 294 jr-026
92 318 44 44 iggp-rainbow-legal_mark
93 316 33 33 iggp-nineboardtictactoe-legal_play
94 298 41 41 iggp-horseshoe-goal
95 277 281 281 jr-051
96 262 37 37 iggp-dont_touch-goal
97 238 110 110 jr-020
98 230 41 41 iggp-sukoshi-next_cell
99 223 16 16 iggp-sokoban-legal
100 215 599 599 jr-080
101 200 25 25 iggp-fizzbuzz-goal
102 199 46 46 iggp-scissors_paper_stone-next_score
103 186 23 23 jr-018
104 167 37 37 jr-042
105 166 31 31 jr-016
106 162 366 366 alzheimer-mem
107 151 22 22 jr-034
108 142 26 26 iggp-asylum-next_control
109 139 78 78 1d-1d_scale_dp
110 133 17 17 iggp-tron-goal
111 125 16 16 iggp-centipede-legal
112 116 8 8 iggp-farming-next_ripe
113 114 85 85 trains-trains3
114 113 257 257 iggp-sokoban-next_at
115 109 16 16 iggp-lightboard-goal
116 94 11 11 iggp-switches-legal
117 82 6 6 iggp-duikoshi-goal
118 77 14 14 iggp-walkabout-goal
119 67 152 152 jr-028
120 65 17 17 iggp-gt_prisoner-legal
121 63 142 142 jr-023
122 58 11 11 iggp-gt_chicken-legal
123 57 16 16 jr-054
124 55 7 7 iggp-tictactoe-goal
125 54 21 21 jr-021
126 53 14 14 jr-035
127 49 14 14 jr-022
128 39 46 46 jr-061
129 38 138 138 jr-072
130 35 3 3 iggp-sukoshi-legal_mark
131 34 4 4 iggp-eight_puzzle-goal
132 33 8 8 jr-053
133 20 58 58 jr-064
134 20 32 32 iggp-knights_tour-terminal
135 20 4 4 jr-025
136 19 6 6 jr-065
137 17 40 40 zendo-zendo1
138 16 49 49 jr-075
139 15 2 2 iggp-centipede-goal
140 13 2 2 iggp-tiger_vs_dogs-goal
141 12 4 4 iggp-farming-legal_plow_col
142 12 2 2 iggp-farming-legal_water_row
143 12 2 2 iggp-farming-legal_harvest_col
144 10 9 9 trains-trains2
145 10 1 1 iggp-rainbow-goal
146 10 3 3 iggp-farming-legal_plow_row
147 10 3 3 iggp-farming-legal_harvest_row
148 10 2 2 iggp-gt_centipede-goal
149 10 1 1 iggp-dont_touch-legal_mark
150 8 9 9 jr-011
151 8 3 3 iggp-farming-legal_water_col
152 8 1 1 iggp-nineboardtictactoe-goal
153 8 4 4 jr-012
154 7 1 1 jr-046
155 6 17 17 1d-1d_fill
156 6 2 2 iggp-switches-next_open
157 6 44 44 jr-052
158 5 1 1 jr-050
159 4 5 5 jr-071
160 4 3 3 jr-070
161 4 0 0 iggp-sokoban-goal
162 2 2 2 iggp-walkabout-terminal
163 2 2 2 jr-003
164 1 1 1 iggp-nineboardtictactoe-next_control
165 1 4 4 iggp-coins-terminal
166 1 1 1 iggp-gt_prisoner-goal
167 1 1 1 iggp-hexforthree-next_cell
168 1 1 1 iggp-gt_centipede-next_whitePayoff
169 1 0 0 jr-037
170 1 2 2 jr-062
171 1 0 0 iggp-gt_attrition-legal
172 1 2 2 iggp-hexforthree-next_owner
173 1 1 1 iggp-coins-next_step
174 1 0 0 jr-038
175 1 2 2 1d-1d_recolor_oe
176 1 2 2 jr-004
177 1 2 2 jr-009
178 0 1 1 jr-002
179 0 1 1 iggp-sheep_and_wolf-goal
180 0 0 0 1d-1d_denoising_mc
181 0 0 0 1d-1d_move_3p
182 0 1 1 trains-trains1
183 0 1 1 jr-001
184 0 1 1 iggp-gt_chicken-goal
185 0 0 0 iggp-freeforall-terminal
186 0 0 0 1d-1d_move_2p
187 0 2 2 jr-008
188 0 0 0 iggp-farming-goal
189 0 1 1 iggp-farming-next_step
190 0 2 2 iggp-platformjumpers-next_rowed
191 0 0 0 iggp-leafy-next_isplayer
192 0 0 0 iggp-gt_prisoner-next_rounds
193 0 0 0 imdb-imdb1
194 0 0 0 imdb-imdb2
195 0 0 0 zendo-zendo2
196 0 0 0 zendo-zendo3
197 0 0 0 zendo-zendo4
198 0 0 0 1d-1d_move_1p
199 0 0 0 1d-1d_recolor_cmp
200 0 0 0 1d-1d_padded_fill
201 0 0 0 1d-1d_recolor_cnt
202 0 1 1 jr-005
203 0 0 0 jr-006
204 0 0 0 jr-007
205 0 0 0 jr-015
206 0 0 0 jr-024
207 0 0 0 jr-027
208 0 0 0 jr-031
209 0 0 0 jr-032
210 0 0 0 jr-036
211 0 0 0 jr-041
212 0 0 0 jr-044
213 0 0 0 jr-045
214 0 0 0 jr-047
215 0 0 0 jr-048
216 0 0 0 jr-049
217 0 0 0 jr-059
218 0 0 0 jr-063
219 0 0 0 jr-068
220 0 0 0 jr-069
221 0 0 0 jr-074
222 0 0 0 jr-076
223 0 0 0 jr-077
224 0 0 0 jr-079
225 0 0 0 iggp-minimal_even-goal
226 0 0 0 iggp-forager2-goal
227 0 0 0 iggp-platformjumpers-goal
228 0 0 0 iggp-untwisty_corridor-goal
229 0 0 0 iggp-knights_tour-goal
230 0 0 0 iggp-hunter-goal
231 0 0 0 iggp-breakthrough-goal
232 0 0 0 iggp-scissors_paper_stone-goal
233 0 0 0 iggp-multiplebuttonsandlights-goal
234 0 0 0 iggp-freeforall-goal
235 0 0 0 iggp-sukoshi-goal
236 0 0 0 iggp-coins-goal
237 0 0 0 iggp-gt_attrition-goal
238 0 1 1 iggp-kono-goal
239 0 0 0 iggp-buttons_and_lights-goal
240 0 0 0 iggp-kono-terminal
241 0 0 0 iggp-firesheep-terminal
242 0 0 0 iggp-hunter-terminal
243 0 0 0 iggp-gt_attrition-terminal
244 0 0 0 iggp-sheep_and_wolf-terminal
245 0 0 0 iggp-battle_of_numbers-terminal
246 0 0 0 iggp-gt_centipede-terminal
247 0 0 0 iggp-breakthrough-terminal
248 0 0 0 iggp-buttons_and_lights-terminal
249 0 0 0 iggp-dont_touch-terminal
250 0 0 0 iggp-nineboardtictactoe-terminal
251 0 0 0 iggp-eight_puzzle-terminal
252 0 0 0 iggp-connect4team-terminal
253 0 0 0 iggp-minimal_even-terminal
254 0 0 0 iggp-fizzbuzz-terminal
255 0 0 0 iggp-gt_prisoner-terminal
256 0 0 0 iggp-sudoku-terminal
257 0 0 0 iggp-tron-terminal
258 0 0 0 iggp-pentago-terminal
259 0 0 0 iggp-scissors_paper_stone-terminal
260 0 0 0 iggp-multiplebuttonsandlights-terminal
261 0 0 0 iggp-lightboard-terminal
262 0 0 0 iggp-gt_chicken-terminal
263 0 0 0 iggp-hexforthree-terminal
264 0 0 0 iggp-leafy-terminal
265 0 0 0 iggp-ttcc4-terminal
266 0 0 0 iggp-pentago-legal_place
267 0 0 0 iggp-ttcc4-legal_checkermove
268 0 0 0 iggp-alquerque-legal_move
269 0 0 0 iggp-scissors_paper_stone-legal
270 0 0 0 iggp-pilgrimage-legal_move
271 0 0 0 iggp-platformjumpers-legal_col
272 0 0 0 iggp-hexforthree-legal_place
273 0 0 0 iggp-firesheep-legal_burn
274 0 0 0 iggp-multiplebuttonsandlights-legal_a
275 0 0 0 iggp-ttcc4-legal_pawnmove
276 0 0 0 iggp-battle_of_numbers-legal_move
277 0 0 0 iggp-platformjumpers-legal_row
278 0 0 0 iggp-ttcc4-legal_drop
279 0 0 0 iggp-firesheep-legal_freeze
280 0 0 0 iggp-gt_centipede-legal
281 0 0 0 iggp-connect4team-legal_drop
282 0 0 0 iggp-gt_ultimatum-legal_offer
283 0 0 0 iggp-buttons_and_lights-legal
284 0 0 0 iggp-forager2-legal
285 0 0 0 iggp-minimal_even-legal_choose
286 0 0 0 iggp-lightboard-legal_toggle
287 0 0 0 iggp-multiplebuttonsandlights-legal_b
288 0 0 0 iggp-ttcc4-legal_knightmove
289 0 0 0 iggp-pilgrimage-legal_raise
290 0 0 0 iggp-minimal_decay-legal
291 0 0 0 iggp-untwisty_corridor-legal
292 0 0 0 iggp-multiplebuttonsandlights-legal_c
293 0 0 0 iggp-tiger_vs_dogs-legal_move
294 0 0 0 iggp-firesheep-legal_kill
295 0 0 0 iggp-farming-next_year_first_player
296 0 0 0 iggp-untwisty_corridor-next_step
297 0 0 0 iggp-asylum-next_color
298 0 0 0 iggp-platformjumpers-next_jumper
299 0 0 0 iggp-gt_chicken-next_whiteScore
300 0 0 0 iggp-firesheep-next_burning
301 0 0 0 iggp-gt_chicken-next_rounds
302 0 0 0 iggp-gt_ultimatum-next_whiteScore
303 0 0 0 iggp-tiger_vs_dogs-next_cell
304 0 0 0 iggp-hexforthree-next_connected
305 0 0 0 iggp-fizzbuzz-next_count
306 0 0 0 iggp-firesheep-next_grass
307 0 0 0 iggp-asylum-next_location
308 0 0 0 iggp-pentago-next_cellholds
309 0 0 0 iggp-multiplebuttonsandlights-next_step
310 0 0 0 iggp-nineboardtictactoe-next_mark
311 0 0 0 iggp-freeforall-next_cell
312 0 0 0 iggp-pilgrimage-next_builder
313 0 0 0 iggp-lightboard-next_on
314 0 0 0 iggp-rainbow-next_color
315 0 0 0 iggp-hunter-next_cell
316 0 0 0 iggp-eight_puzzle-next_step
317 0 0 0 iggp-horseshoe-next_step
318 0 0 0 iggp-battle_of_numbers-next_cell
319 0 0 0 iggp-scissors_paper_stone-next_step
320 0 0 0 iggp-tiger_vs_dogs-next_control
321 0 0 0 iggp-gt_attrition-next_control
322 0 0 0 iggp-farming-next_control
323 0 0 0 iggp-gt_prisoner-next_whiteScore
324 0 0 0 iggp-battle_of_numbers-next_control
325 0 0 0 iggp-farming-next_season
326 0 0 0 iggp-connect4team-next_cell
327 0 0 0 iggp-firesheep-next_frozen
328 0 0 0 iggp-minimal_even-next_chosen
329 0 0 0 iggp-checkers-next_location
330 0 0 0 iggp-dont_touch-next_cell
331 0 0 0 iggp-tron-next_marked
332 0 0 0 iggp-hunter-next_captures
333 0 0 0 iggp-pilgrimage-next_pilgrim
334 0 0 0 iggp-multiplebuttonsandlights-next_q
335 0 0 0 iggp-sheep_and_wolf-next_cell
336 0 0 0 iggp-gt_ultimatum-next_offered
337 0 0 0 iggp-nineboardtictactoe-next_currentboard
338 0 0 0 iggp-farming-next_year_second_player
339 0 0 0 iggp-lightboard-next_step
340 0 0 0 iggp-fizzbuzz-next_success
341 0 0 0 iggp-farming-next_plowed
342 0 0 0 iggp-battle_of_numbers-next_capture
343 0 0 0 iggp-switches-next_target
344 0 0 0 iggp-farming-next_sown
345 0 0 0 iggp-hunter-next_step
346 0 0 0 iggp-gt_chicken-next_blackScore
347 0 0 0 iggp-platformjumpers-next_cell
348 0 0 0 iggp-minimal_decay-next_value
349 0 0 0 iggp-gt_attrition-next_claim_made_by
350 0 0 0 iggp-gt_prisoner-next_maxRounds
351 0 0 0 iggp-gt_centipede-next_control
352 0 0 0 iggp-firesheep-next_at
353 0 0 0 iggp-gt_ultimatum-next_blackScore
354 0 0 0 iggp-pentago-next_rotatecontrol
355 0 0 0 iggp-pilgrimage-next_cell
356 0 0 0 iggp-gt_prisoner-next_blackScore
357 0 0 0 iggp-breakthrough-next_cell
358 0 0 0 iggp-firesheep-next_score
359 0 0 0 iggp-sudoku-next_cell
360 0 0 0 iggp-gt_ultimatum-next_rounds
361 0 0 0 iggp-leafy-next_leaf
362 0 0 0 iggp-frogs_and_toads-next_cell
363 0 0 0 iggp-kono-next_cell
364 0 0 0 iggp-ttcc4-next_cell
365 0 0 0 iggp-checkers-next_capturecount
366 0 0 0 iggp-firesheep-next_grass_last_turn
367 0 0 0 iggp-sokoban-next_target
368 0 0 0 iggp-alquerque-next_cell
369 0 0 0 iggp-firesheep-next_has_force_noop
370 0 0 0 iggp-firesheep-next_forced
371 -0 2 2 jr-058
372 -0 0 0 iggp-alquerque-goal
373 -0 0 0 iggp-firesheep-goal
374 -0 1 1 iggp-farming-terminal
375 -0 0 0 iggp-alquerque-next_step
376 -0 0 0 iggp-forager2-next_time
377 -0 0 0 iggp-kono-next_step
378 -0 0 0 iggp-checkers-next_step
379 -0 0 0 iggp-asylum-next_step
380 -0 0 0 iggp-battle_of_numbers-next_step
381 -0 0 0 iggp-freeforall-next_step
382 -0 0 0 iggp-asylum-terminal
383 -0 0 0 iggp-switches-next_switch
384 -0 1 1 iggp-sudoku-goal
385 -0 2 2 iggp-gt_centipede-next_blackPayoff
386 -0 0 0 iggp-hexforthree-next_step
387 -0 2 2 iggp-knights_tour-next_moveCount
388 -0 3 3 jr-073
389 -0 0 0 iggp-pentago-legal_rotate
390 -0 1 1 trains-trains4
391 -0 1 1 iggp-coins-legal_jump
392 -1 1 1 iggp-asylum-goal
393 -1 1 1 iggp-ttcc4-next_step
394 -1 2 2 iggp-gt_ultimatum-terminal
395 -1 1 1 iggp-frogs_and_toads-next_step
396 -1 1 1 iggp-platformjumpers-terminal
397 -1 0 0 iggp-tictactoe-legal_mark
398 -1 6 6 iggp-frogs_and_toads-legal_move
399 -1 1 1 iggp-checkers-goal
400 -1 0 0 iggp-ttcc4-next_control
401 -1 3 3 iggp-alquerque-terminal
402 -1 4 4 iggp-farming-legal_sow_col
403 -1 4 4 iggp-platformjumpers-next_coled
404 -2 3 3 iggp-farming-legal_sow_row
405 -2 2 2 jr-029
406 -2 0 0 iggp-freeforall-next_control
407 -2 1 1 iggp-gt_ultimatum-goal
408 -4 4 4 iggp-coins-next_cell
409 -4 64 64 iggp-frogs_and_toads-next_correctFrogs
410 -6 17 17 iggp-frogs_and_toads-legal_jump
411 -10 65 65 jr-030
412 -13 46 46 iggp-gt_ultimatum-next_control
413 -24 81 81 iggp-frogs_and_toads-next_correctToads
414 -36 413 413 jr-057
415 -60 769 769 alzheimer-toxic
416 -83 60 60 imdb-imdb3
417 -292 447 447 alzheimer-amine
418 -400 922 922 iggp-forager2-terminal


==> data/q2-diffs-recalls-stat.txt <==
a b c d
0 2355 1160 1160 trains-trains4
1 2218 96 96 iggp-walkabout-next_at
2 1400 293 293 iggp-gt_attrition-next_score
3 1121 374 374 iggp-kono-next_score
4 1018 768 768 iggp-sukoshi-terminal
5 696 901 901 1d-1d_mirror
6 532 75 75 iggp-alquerque-next_score
7 487 188 188 iggp-pilgrimage-goal
8 446 527 527 jr-039
9 434 395 395 iggp-asylum-next_strength
10 398 85 85 iggp-tron-legal
11 382 195 195 iggp-connect4team-next_control
12 336 58 58 iggp-walkabout-legal
13 326 65 65 iggp-frogs_and_toads-next_correctToads
14 318 33 33 iggp-nineboardtictactoe-legal_play
15 262 304 304 1d-1d_move_2p_dp
16 250 33 33 iggp-sukoshi-next_cell
17 214 74 74 iggp-centipede-next_dir
18 204 34 34 iggp-scissors_paper_stone-next_score
19 172 101 101 trains-trains3
20 156 50 50 iggp-frogs_and_toads-next_correctFrogs
21 128 32 32 iggp-farming-next_has_arson
22 117 38 38 iggp-farming-legal_arson_row
23 75 20 20 iggp-eight_puzzle-legal_move
24 74 35 35 iggp-rainbow-legal_mark
25 70 38 38 iggp-pilgrimage-next_moves
26 60 19 19 iggp-sokoban-legal
27 56 28 28 jr-018
28 54 26 26 iggp-dont_touch-goal
29 54 11 11 iggp-tron-goal
30 48 39 39 jr-016
31 44 17 17 iggp-gt_chicken-legal
32 40 34 34 iggp-gt_ultimatum-next_control
33 37 13 13 iggp-walkabout-goal
34 28 9 9 iggp-duikoshi-goal
35 28 19 19 iggp-gt_prisoner-legal
36 25 3 3 iggp-coins-next_cell
37 24 3 3 iggp-eight_puzzle-goal
38 22 15 15 iggp-centipede-legal
39 18 15 15 jr-021
40 18 12 12 iggp-switches-legal
41 16 10 10 trains-trains2
42 13 9 9 jr-022
43 12 6 6 iggp-tictactoe-goal
44 11 4 4 iggp-coins-terminal
45 10 3 3 iggp-sukoshi-legal_mark
46 8 7 7 jr-053
47 6 2 2 iggp-gt_centipede-goal
48 5 1 1 iggp-nineboardtictactoe-goal
49 5 2 2 iggp-farming-legal_harvest_col
50 4 2 2 iggp-farming-legal_water_row
51 4 2 2 iggp-tiger_vs_dogs-goal
52 4 3 3 jr-065
53 4 2 2 iggp-walkabout-terminal
54 4 3 3 iggp-farming-legal_water_col
55 4 2 2 iggp-gt_centipede-next_blackPayoff
56 3 3 3 iggp-farming-legal_plow_row
57 2 1 1 iggp-rainbow-goal
58 2 2 2 iggp-centipede-goal
59 2 1 1 iggp-gt_prisoner-goal
60 2 1 1 iggp-knights_tour-next_moveCount
61 2 0 0 iggp-coins-next_step
62 1 1 1 trains-trains1
63 1 1 1 iggp-nineboardtictactoe-next_control
64 1 0 0 iggp-sokoban-goal
65 1 1 1 iggp-coins-legal_jump
66 1 1 1 iggp-gt_centipede-next_whitePayoff
67 1 0 0 iggp-gt_attrition-legal
68 1 1 1 iggp-gt_chicken-goal
69 0 0 0 iggp-platformjumpers-terminal
70 -0 0 0 iggp-freeforall-next_control
71 -1 0 0 iggp-kono-terminal
72 -1 0 0 iggp-ttcc4-next_control
73 -1 0 0 iggp-kono-next_step
74 -1 0 0 iggp-ttcc4-next_step
75 -3 3 3 iggp-platformjumpers-next_coled
76 -5 0 0 iggp-tictactoe-legal_mark
77 -23 30 30 iggp-farming-next_ripe
78 -272 455 455 jr-064


==> data/q2-diffs-recalls.txt <==
a b c d
0 2355 1160 1160 trains-trains4
1 2218 96 96 iggp-walkabout-next_at
2 1400 293 293 iggp-gt_attrition-next_score
3 1121 374 374 iggp-kono-next_score
4 1018 768 768 iggp-sukoshi-terminal
5 745 1069 1069 iggp-forager2-next_at
6 696 901 901 1d-1d_mirror
7 555 797 797 iggp-platformjumpers-next_control
8 534 772 772 jr-056
9 532 75 75 iggp-alquerque-next_score
10 493 831 831 jr-067
11 487 188 188 iggp-pilgrimage-goal
12 446 527 527 jr-039
13 434 395 395 iggp-asylum-next_strength
14 398 85 85 iggp-tron-legal
15 392 544 544 iggp-rainbow-terminal
16 382 195 195 iggp-connect4team-next_control
17 360 1461 1461 iggp-forager2-terminal
18 360 814 814 iggp-forager2-next_score
19 336 58 58 iggp-walkabout-legal
20 326 65 65 iggp-frogs_and_toads-next_correctToads
21 318 33 33 iggp-nineboardtictactoe-legal_play
22 300 431 431 jr-033
23 297 484 484 iggp-checkers-terminal
24 262 304 304 1d-1d_move_2p_dp
25 250 33 33 iggp-sukoshi-next_cell
26 214 74 74 iggp-centipede-next_dir
27 209 220 220 iggp-tictactoe-next_control
28 204 34 34 iggp-scissors_paper_stone-next_score
29 187 523 523 1d-1d_denoising_1c
30 172 101 101 trains-trains3
31 169 333 333 iggp-alquerque-next_control
32 156 50 50 iggp-frogs_and_toads-next_correctFrogs
33 146 380 380 jr-066
34 143 157 157 jr-020
35 140 512 512 jr-013
36 133 193 193 jr-040
37 130 369 369 jr-051
38 128 32 32 iggp-farming-next_has_arson
39 117 38 38 iggp-farming-legal_arson_row
40 108 181 181 jr-019
41 91 137 137 1d-1d_hollow
42 81 590 590 jr-080
43 77 124 124 alzheimer-acetyl
44 75 20 20 iggp-eight_puzzle-legal_move
45 74 35 35 iggp-rainbow-legal_mark
46 70 38 38 iggp-pilgrimage-next_moves
47 66 656 656 alzheimer-toxic
48 60 19 19 iggp-sokoban-legal
49 58 73 73 iggp-farming-legal_arson_col
50 56 28 28 jr-018
51 54 26 26 iggp-dont_touch-goal
52 54 11 11 iggp-tron-goal
53 51 116 116 iggp-ttcc4-goal
54 49 388 388 jr-017
55 48 39 39 jr-016
56 47 64 64 jr-042
57 44 17 17 iggp-gt_chicken-legal
58 40 34 34 iggp-gt_ultimatum-next_control
59 37 13 13 iggp-walkabout-goal
60 29 37 37 1d-1d_scale_dp
61 29 38 38 iggp-asylum-next_control
62 29 188 188 jr-010
63 28 9 9 iggp-duikoshi-goal
64 28 64 64 1d-1d_pcopy_mc
65 28 19 19 iggp-gt_prisoner-legal
66 25 57 57 iggp-tictactoe-next_cell
67 25 3 3 iggp-coins-next_cell
68 24 38 38 iggp-horseshoe-goal
69 24 3 3 iggp-eight_puzzle-goal
70 22 15 15 iggp-centipede-legal
71 21 52 52 jr-061
72 18 15 15 jr-021
73 18 12 12 iggp-switches-legal
74 16 10 10 trains-trains2
75 15 15 15 jr-054
76 14 17 17 iggp-lightboard-goal
77 14 17 17 imdb-imdb3
78 14 22 22 jr-034
79 13 9 9 jr-022
80 12 6 6 iggp-tictactoe-goal
81 12 54 54 jr-030
82 11 4 4 iggp-coins-terminal
83 10 3 3 iggp-sukoshi-legal_mark
84 8 7 7 jr-053
85 6 2 2 iggp-gt_centipede-goal
86 5 18 18 jr-035
87 5 1 1 iggp-nineboardtictactoe-goal
88 5 2 2 iggp-farming-legal_harvest_col
89 4 19 19 1d-1d_fill
90 4 2 2 iggp-farming-legal_water_row
91 4 2 2 iggp-tiger_vs_dogs-goal
92 4 20 20 iggp-fizzbuzz-goal
93 4 3 3 jr-065
94 4 2 2 iggp-walkabout-terminal
95 4 3 3 iggp-farming-legal_water_col
96 4 7 7 iggp-frogs_and_toads-legal_jump
97 4 2 2 iggp-gt_centipede-next_blackPayoff
98 3 3 3 iggp-farming-legal_plow_row
99 3 4 4 iggp-farming-legal_plow_col
100 3 6 6 jr-071
101 3 5 5 jr-025
102 2 1 1 iggp-rainbow-goal
103 2 2 2 iggp-centipede-goal
104 2 36 36 iggp-knights_tour-terminal
105 2 1 1 iggp-gt_prisoner-goal
106 2 4 4 iggp-farming-legal_harvest_row
107 2 12 12 jr-011
108 2 1 1 iggp-knights_tour-next_moveCount
109 2 0 0 iggp-coins-next_step
110 1 1 1 trains-trains1
111 1 1 1 jr-058
112 1 1 1 iggp-nineboardtictactoe-next_control
113 1 0 0 iggp-sokoban-goal
114 1 1 1 iggp-coins-legal_jump
115 1 1 1 iggp-gt_centipede-next_whitePayoff
116 1 0 0 iggp-gt_attrition-legal
117 1 1 1 iggp-hexforthree-next_owner
118 1 1 1 iggp-switches-next_open
119 1 1 1 jr-046
120 1 1 1 iggp-gt_chicken-goal
121 1 2 2 jr-004
122 1 2 2 iggp-gt_ultimatum-terminal
123 0 2 2 jr-001
124 0 4 4 iggp-frogs_and_toads-legal_move
125 0 1 1 jr-002
126 0 1 1 iggp-hexforthree-goal
127 0 0 0 iggp-platformjumpers-terminal
128 0 1 1 iggp-dont_touch-legal_mark
129 0 0 0 iggp-hexforthree-next_step
130 0 0 0 iggp-asylum-next_step
131 0 0 0 jr-037
132 0 2 2 jr-062
133 0 0 0 iggp-freeforall-goal
134 0 3 3 iggp-farming-legal_sow_col
135 0 0 0 iggp-leafy-next_isplayer
136 0 0 0 iggp-hunter-next_step
137 0 0 0 imdb-imdb1
138 0 0 0 imdb-imdb2
139 0 0 0 zendo-zendo2
140 0 0 0 zendo-zendo3
141 0 0 0 zendo-zendo4
142 0 0 0 1d-1d_move_1p
143 0 0 0 1d-1d_pcopy_1c
144 0 0 0 1d-1d_recolor_cmp
145 0 0 0 1d-1d_recolor_oe
146 0 0 0 1d-1d_flip
147 0 0 0 1d-1d_padded_fill
148 0 0 0 1d-1d_recolor_cnt
149 0 0 0 jr-006
150 0 0 0 jr-007
151 0 2 2 jr-008
152 0 1 1 jr-009
153 0 0 0 jr-015
154 0 0 0 jr-023
155 0 0 0 jr-024
156 0 0 0 jr-027
157 0 0 0 jr-028
158 0 0 0 jr-031
159 0 0 0 jr-032
160 0 0 0 jr-036
161 0 0 0 jr-041
162 0 0 0 jr-043
163 0 0 0 jr-044
164 0 0 0 jr-045
165 0 0 0 jr-047
166 0 0 0 jr-048
167 0 0 0 jr-049
168 0 1 1 jr-050
169 0 0 0 jr-059
170 0 0 0 jr-063
171 0 0 0 jr-068
172 0 0 0 jr-069
173 0 0 0 jr-074
174 0 0 0 jr-076
175 0 0 0 jr-077
176 0 0 0 jr-078
177 0 0 0 jr-079
178 0 0 0 iggp-minimal_even-goal
179 0 0 0 iggp-forager2-goal
180 0 0 0 iggp-connect4team-goal
181 0 0 0 iggp-platformjumpers-goal
182 0 0 0 iggp-untwisty_corridor-goal
183 0 0 0 iggp-knights_tour-goal
184 0 0 0 iggp-pentago-goal
185 0 0 0 iggp-hunter-goal
186 0 0 0 iggp-breakthrough-goal
187 0 1 1 iggp-sheep_and_wolf-goal
188 0 0 0 iggp-battle_of_numbers-goal
189 0 0 0 iggp-alquerque-goal
190 0 0 0 iggp-leafy-goal
191 0 0 0 iggp-scissors_paper_stone-goal
192 0 0 0 iggp-farming-goal
193 0 0 0 iggp-multiplebuttonsandlights-goal
194 0 0 0 iggp-sukoshi-goal
195 0 0 0 iggp-coins-goal
196 0 0 0 iggp-gt_attrition-goal
197 0 0 0 iggp-buttons_and_lights-goal
198 0 0 0 iggp-firesheep-terminal
199 0 0 0 iggp-sokoban-terminal
200 0 0 0 iggp-hunter-terminal
201 0 0 0 iggp-gt_attrition-terminal
202 0 0 0 iggp-sheep_and_wolf-terminal
203 0 0 0 iggp-battle_of_numbers-terminal
204 0 0 0 iggp-gt_centipede-terminal
205 0 0 0 iggp-breakthrough-terminal
206 0 0 0 iggp-centipede-terminal
207 0 0 0 iggp-buttons_and_lights-terminal
208 0 0 0 iggp-dont_touch-terminal
209 0 0 0 iggp-horseshoe-terminal
210 0 0 0 iggp-nineboardtictactoe-terminal
211 0 0 0 iggp-eight_puzzle-terminal
212 0 0 0 iggp-connect4team-terminal
213 0 0 0 iggp-tictactoe-terminal
214 0 0 0 iggp-minimal_even-terminal
215 0 0 0 iggp-fizzbuzz-terminal
216 0 0 0 iggp-gt_prisoner-terminal
217 0 0 0 iggp-sudoku-terminal
218 0 0 0 iggp-tron-terminal
219 0 0 0 iggp-duikoshi-terminal
220 0 0 0 iggp-pentago-terminal
221 0 0 0 iggp-scissors_paper_stone-terminal
222 0 0 0 iggp-multiplebuttonsandlights-terminal
223 0 0 0 iggp-lightboard-terminal
224 0 0 0 iggp-gt_chicken-terminal
225 0 0 0 iggp-hexforthree-terminal
226 0 0 0 iggp-leafy-terminal
227 0 0 0 iggp-ttcc4-terminal
228 0 0 0 iggp-sudoku-legal_mark
229 0 0 0 iggp-pentago-legal_place
230 0 0 0 iggp-ttcc4-legal_checkermove
231 0 0 0 iggp-alquerque-legal_move
232 0 0 0 iggp-scissors_paper_stone-legal
233 0 0 0 iggp-pilgrimage-legal_move
234 0 0 0 iggp-firesheep-legal_force_noop
235 0 0 0 iggp-hunter-legal_move
236 0 0 0 iggp-platformjumpers-legal_col
237 0 0 0 iggp-hexforthree-legal_place
238 0 0 0 iggp-firesheep-legal_burn
239 0 0 0 iggp-multiplebuttonsandlights-legal_a
240 0 0 0 iggp-ttcc4-legal_pawnmove
241 0 0 0 iggp-battle_of_numbers-legal_move
242 0 0 0 iggp-platformjumpers-legal_row
243 0 0 0 iggp-ttcc4-legal_drop
244 0 0 0 iggp-firesheep-legal_freeze
245 0 0 0 iggp-gt_centipede-legal
246 0 0 0 iggp-connect4team-legal_drop
247 0 0 0 iggp-fizzbuzz-legal_say
248 0 0 0 iggp-gt_ultimatum-legal_offer
249 0 0 0 iggp-buttons_and_lights-legal
250 0 0 0 iggp-forager2-legal
251 0 0 0 iggp-minimal_even-legal_choose
252 0 0 0 iggp-lightboard-legal_toggle
253 0 0 0 iggp-duikoshi-legal_mark
254 0 0 0 iggp-leafy-legal_move
255 0 0 0 iggp-horseshoe-legal_move
256 0 0 0 iggp-multiplebuttonsandlights-legal_b
257 0 0 0 iggp-ttcc4-legal_knightmove
258 0 0 0 iggp-pilgrimage-legal_raise
259 0 0 0 iggp-minimal_decay-legal
260 0 0 0 iggp-untwisty_corridor-legal
261 0 0 0 iggp-multiplebuttonsandlights-legal_c
262 0 0 0 iggp-tiger_vs_dogs-legal_move
263 0 0 0 iggp-asylum-legal_place
264 0 0 0 iggp-knights_tour-legal_move
265 0 0 0 iggp-firesheep-legal_kill
266 0 0 0 iggp-pentago-legal_rotate
267 0 0 0 iggp-farming-next_year_first_player
268 0 0 0 iggp-pentago-next_placecontrol
269 0 0 0 iggp-untwisty_corridor-next_step
270 0 0 0 iggp-firesheep-next_sheep
271 0 0 0 iggp-pilgrimage-next_control
272 0 0 0 iggp-asylum-next_color
273 0 0 0 iggp-tron-next_at
274 0 0 0 iggp-platformjumpers-next_jumper
275 0 0 0 iggp-pilgrimage-next_phase
276 0 0 0 iggp-centipede-next_at
277 0 0 0 iggp-gt_chicken-next_whiteScore
278 0 0 0 iggp-duikoshi-next_control
279 0 0 0 iggp-firesheep-next_burning
280 0 0 0 iggp-gt_chicken-next_rounds
281 0 0 0 iggp-gt_ultimatum-next_whiteScore
282 0 0 0 iggp-tiger_vs_dogs-next_cell
283 0 0 0 iggp-hexforthree-next_connected
284 0 0 0 iggp-fizzbuzz-next_count
285 0 0 0 iggp-firesheep-next_grass
286 0 1 1 iggp-frogs_and_toads-next_step
287 0 0 0 iggp-asylum-next_location
288 0 0 0 iggp-pentago-next_cellholds
289 0 0 0 iggp-firesheep-next_has_kill
290 0 0 0 iggp-multiplebuttonsandlights-next_step
291 0 0 0 iggp-nineboardtictactoe-next_mark
292 0 0 0 iggp-freeforall-next_cell
293 0 0 0 iggp-pilgrimage-next_builder
294 0 0 0 iggp-sokoban-next_at
295 0 0 0 iggp-lightboard-next_on
296 0 0 0 iggp-rainbow-next_color
297 0 0 0 iggp-hunter-next_cell
298 0 0 0 iggp-eight_puzzle-next_step
299 0 0 0 iggp-horseshoe-next_step
300 0 0 0 iggp-battle_of_numbers-next_cell
301 0 0 0 iggp-scissors_paper_stone-next_step
302 0 0 0 iggp-duikoshi-next_cell
303 0 0 0 iggp-freeforall-next_capture
304 0 0 0 iggp-tiger_vs_dogs-next_control
305 0 0 0 iggp-gt_attrition-next_control
306 0 0 0 iggp-farming-next_control
307 0 0 0 iggp-dont_touch-next_control
308 0 0 0 iggp-gt_prisoner-next_whiteScore
309 0 0 0 iggp-battle_of_numbers-next_control
310 0 0 0 iggp-farming-next_season
311 0 0 0 iggp-connect4team-next_cell
312 0 0 0 iggp-multiplebuttonsandlights-next_p
313 0 0 0 iggp-firesheep-next_frozen
314 0 0 0 iggp-minimal_even-next_chosen
315 0 0 0 iggp-checkers-next_location
316 0 0 0 iggp-dont_touch-next_cell
317 0 0 0 iggp-tron-next_marked
318 0 0 0 iggp-hunter-next_captures
319 0 1 1 iggp-hexforthree-next_cell
320 0 0 0 iggp-pilgrimage-next_pilgrim
321 0 0 0 iggp-multiplebuttonsandlights-next_q
322 0 0 0 iggp-breakthrough-next_control
323 0 0 0 iggp-sheep_and_wolf-next_cell
324 0 0 0 iggp-knights_tour-next_cell
325 0 0 0 iggp-gt_ultimatum-next_offered
326 0 0 0 iggp-nineboardtictactoe-next_currentboard
327 0 0 0 iggp-farming-next_year_second_player
328 0 0 0 iggp-lightboard-next_step
329 0 0 0 iggp-fizzbuzz-next_success
330 0 0 0 iggp-switches-next_at
331 0 0 0 iggp-farming-next_plowed
332 0 0 0 iggp-battle_of_numbers-next_capture
333 0 0 0 iggp-gt_prisoner-next_rounds
334 0 0 0 iggp-horseshoe-next_control
335 0 0 0 iggp-switches-next_target
336 0 0 0 iggp-farming-next_sown
337 0 0 0 iggp-eight_puzzle-next_cell
338 0 0 0 iggp-gt_chicken-next_blackScore
339 0 0 0 iggp-platformjumpers-next_cell
340 0 0 0 iggp-minimal_decay-next_value
341 0 0 0 iggp-gt_attrition-next_claim_made_by
342 0 0 0 iggp-gt_prisoner-next_maxRounds
343 0 0 0 iggp-gt_centipede-next_control
344 0 0 0 iggp-firesheep-next_at
345 0 0 0 iggp-gt_ultimatum-next_blackScore
346 0 0 0 iggp-pentago-next_rotatecontrol
347 0 0 0 iggp-battle_of_numbers-next_step
348 0 0 0 iggp-horseshoe-next_cell
349 0 0 0 iggp-pilgrimage-next_cell
350 0 0 0 iggp-gt_prisoner-next_blackScore
351 0 0 0 iggp-breakthrough-next_cell
352 0 0 0 iggp-firesheep-next_score
353 0 0 0 iggp-sudoku-next_cell
354 0 0 0 iggp-gt_ultimatum-next_rounds
355 0 0 0 iggp-leafy-next_leaf
356 0 0 0 iggp-frogs_and_toads-next_cell
357 0 0 0 iggp-kono-next_cell
358 0 0 0 iggp-ttcc4-next_cell
359 0 0 0 iggp-checkers-next_capturecount
360 0 0 0 iggp-firesheep-next_grass_last_turn
361 0 0 0 iggp-hexforthree-next_control
362 0 0 0 iggp-checkers-next_control
363 0 0 0 iggp-sokoban-next_target
364 0 0 0 iggp-alquerque-next_cell
365 0 0 0 iggp-firesheep-next_has_force_noop
366 0 0 0 iggp-sheep_and_wolf-next_control
367 0 0 0 iggp-firesheep-next_forced
368 -0 0 0 1d-1d_move_3p
369 -0 0 0 jr-038
370 -0 1 1 iggp-asylum-goal
371 -0 0 0 iggp-alquerque-next_step
372 -0 0 0 iggp-checkers-next_step
373 -0 0 0 iggp-freeforall-next_step
374 -0 1 1 1d-1d_denoising_mc
375 -0 0 0 1d-1d_move_2p
376 -0 0 0 iggp-firesheep-goal
377 -0 0 0 iggp-asylum-terminal
378 -0 0 0 iggp-forager2-next_time
379 -0 0 0 iggp-switches-next_switch
380 -0 3 3 jr-070
381 -0 1 1 iggp-gt_ultimatum-goal
382 -0 0 0 iggp-kono-goal
383 -0 0 0 iggp-sudoku-goal
384 -0 0 0 iggp-farming-terminal
385 -0 0 0 iggp-freeforall-terminal
386 -0 1 1 iggp-farming-next_step
387 -0 1 1 jr-005
388 -0 1 1 iggp-checkers-goal
389 -0 2 2 jr-003
390 -0 0 0 iggp-freeforall-next_control
391 -1 0 0 iggp-kono-terminal
392 -1 0 0 iggp-ttcc4-next_control
393 -1 2 2 jr-029
394 -1 0 0 iggp-kono-next_step
395 -1 5 5 iggp-alquerque-terminal
396 -1 0 0 iggp-ttcc4-next_step
397 -1 2 2 iggp-platformjumpers-next_rowed
398 -2 2 2 jr-073
399 -2 4 4 iggp-farming-legal_sow_row
400 -3 3 3 iggp-platformjumpers-next_coled
401 -4 6 6 jr-012
402 -5 0 0 iggp-tictactoe-legal_mark
403 -7 46 46 jr-052
404 -10 52 52 zendo-zendo1
405 -16 151 151 jr-072
406 -23 30 30 iggp-farming-next_ripe
407 -24 59 59 jr-075
408 -45 101 101 1d-1d_move_dp
409 -55 480 480 jr-026
410 -60 108 108 iggp-farming-next_score
411 -116 375 375 jr-014
412 -140 209 209 iggp-kono-next_control
413 -272 455 455 jr-064
414 -273 489 489 jr-060
415 -281 330 330 alzheimer-mem
416 -314 370 370 jr-057
417 -334 434 434 alzheimer-amine
418 -1106 1560 1560 jr-055


==> data/q2-diffs-singletons-stat.txt <==
a b c d
0 1056 288 288 iggp-gt_attrition-next_score
1 930 441 441 iggp-rainbow-terminal
2 799 654 654 iggp-sukoshi-terminal
3 733 401 401 iggp-kono-next_score
4 688 791 791 iggp-platformjumpers-next_control
5 622 424 424 iggp-asylum-next_strength
6 573 211 211 iggp-connect4team-next_control
7 537 478 478 jr-013
8 523 536 536 alzheimer-acetyl
9 477 161 161 iggp-tictactoe-next_control
10 428 52 52 iggp-alquerque-next_score
11 402 794 794 alzheimer-toxic
12 390 76 76 iggp-farming-legal_arson_row
13 370 41 41 iggp-farming-next_has_arson
14 332 80 80 iggp-tron-legal
15 332 94 94 iggp-farming-legal_arson_col
16 302 55 55 iggp-walkabout-legal
17 167 72 72 iggp-frogs_and_toads-next_correctToads
18 160 124 124 iggp-farming-next_score
19 120 26 26 iggp-asylum-next_control
20 101 31 31 iggp-horseshoe-goal
21 100 44 44 iggp-scissors_paper_stone-next_score
22 84 47 47 iggp-frogs_and_toads-next_correctFrogs
23 66 56 56 iggp-rainbow-legal_mark
24 62 27 27 iggp-eight_puzzle-legal_move
25 46 16 16 iggp-gt_prisoner-legal
26 39 40 40 iggp-sukoshi-next_cell
27 34 23 23 imdb-imdb3
28 33 2 2 iggp-alquerque-terminal
29 32 14 14 iggp-gt_chicken-legal
30 28 42 42 zendo-zendo1
31 28 11 11 iggp-tron-goal
32 27 8 8 iggp-sokoban-legal
33 25 3 3 iggp-duikoshi-goal
34 25 12 12 iggp-walkabout-goal
35 19 7 7 iggp-tictactoe-goal
36 18 2 2 iggp-coins-next_cell
37 16 5 5 iggp-farming-legal_harvest_col
38 14 5 5 iggp-farming-legal_plow_col
39 13 5 5 iggp-farming-legal_water_row
40 12 3 3 iggp-coins-terminal
41 12 4 4 iggp-farming-legal_water_col
42 10 3 3 iggp-farming-legal_harvest_row
43 10 1 1 iggp-dont_touch-legal_mark
44 10 2 2 iggp-tiger_vs_dogs-goal
45 9 5 5 iggp-farming-legal_plow_row
46 7 4 4 jr-071
47 6 4 4 iggp-platformjumpers-next_rowed
48 5 2 2 iggp-hexforthree-next_owner
49 5 4 4 iggp-sukoshi-legal_mark
50 4 2 2 iggp-walkabout-terminal
51 4 2 2 iggp-gt_centipede-next_blackPayoff
52 3 2 2 iggp-gt_centipede-goal
53 2 1 1 iggp-nineboardtictactoe-goal
54 2 1 1 iggp-coins-next_step
55 2 1 1 iggp-coins-legal_jump
56 2 1 1 jr-009
57 1 1 1 iggp-hexforthree-next_cell
58 1 1 1 iggp-ttcc4-next_control
59 1 1 1 iggp-gt_centipede-next_whitePayoff
60 1 0 0 iggp-gt_attrition-legal
61 1 1 1 iggp-rainbow-goal
62 1 0 0 iggp-nineboardtictactoe-next_control
63 0 0 0 iggp-asylum-goal
64 0 0 0 iggp-sheep_and_wolf-goal
65 0 0 0 iggp-freeforall-goal
66 -1 0 0 iggp-freeforall-terminal
67 -1 0 0 iggp-ttcc4-next_step
68 -1 0 0 iggp-tictactoe-legal_mark
69 -1 1 1 1d-1d_move_2p
70 -2 1 1 iggp-gt_chicken-goal
71 -2 1 1 iggp-platformjumpers-terminal
72 -10 5 5 iggp-farming-next_ripe
73 -21 24 24 1d-1d_scale_dp
74 -99 35 35 jr-042
75 -311 199 199 iggp-kono-next_control
76 -388 36 36 iggp-nineboardtictactoe-legal_play


==> data/q2-diffs-singletons.txt <==
a b c d
0 1056 288 288 iggp-gt_attrition-next_score
1 930 441 441 iggp-rainbow-terminal
2 799 654 654 iggp-sukoshi-terminal
3 733 401 401 iggp-kono-next_score
4 688 791 791 iggp-platformjumpers-next_control
5 622 424 424 iggp-asylum-next_strength
6 573 211 211 iggp-connect4team-next_control
7 537 478 478 jr-013
8 523 536 536 alzheimer-acetyl
9 477 161 161 iggp-tictactoe-next_control
10 428 52 52 iggp-alquerque-next_score
11 404 571 571 jr-033
12 402 794 794 alzheimer-toxic
13 390 76 76 iggp-farming-legal_arson_row
14 370 41 41 iggp-farming-next_has_arson
15 360 814 814 iggp-forager2-next_score
16 336 460 460 alzheimer-mem
17 332 80 80 iggp-tron-legal
18 332 94 94 iggp-farming-legal_arson_col
19 302 55 55 iggp-walkabout-legal
20 276 741 741 1d-1d_denoising_1c
21 262 482 482 jr-080
22 223 1140 1140 1d-1d_mirror
23 189 325 325 jr-026
24 188 243 243 iggp-pilgrimage-goal
25 167 72 72 iggp-frogs_and_toads-next_correctToads
26 160 124 124 iggp-farming-next_score
27 140 140 140 jr-020
28 120 26 26 iggp-asylum-next_control
29 118 435 435 jr-066
30 111 282 282 jr-039
31 101 31 31 iggp-horseshoe-goal
32 100 44 44 iggp-scissors_paper_stone-next_score
33 85 88 88 jr-040
34 84 47 47 iggp-frogs_and_toads-next_correctFrogs
35 80 1658 1658 jr-055
36 67 762 762 jr-067
37 66 56 56 iggp-rainbow-legal_mark
38 64 96 96 iggp-horseshoe-terminal
39 62 27 27 iggp-eight_puzzle-legal_move
40 50 267 267 iggp-alquerque-next_control
41 48 66 66 jr-030
42 46 16 16 iggp-gt_prisoner-legal
43 39 40 40 iggp-sukoshi-next_cell
44 37 440 440 jr-051
45 34 23 23 imdb-imdb3
46 33 2 2 iggp-alquerque-terminal
47 32 14 14 iggp-gt_chicken-legal
48 29 54 54 jr-061
49 28 42 42 zendo-zendo1
50 28 11 11 iggp-tron-goal
51 27 8 8 iggp-sokoban-legal
52 25 3 3 iggp-duikoshi-goal
53 25 12 12 iggp-walkabout-goal
54 20 45 45 jr-075
55 19 7 7 iggp-tictactoe-goal
56 19 41 41 iggp-gt_ultimatum-next_control
57 18 2 2 iggp-coins-next_cell
58 16 5 5 iggp-farming-legal_harvest_col
59 16 55 55 trains-trains3
60 15 52 52 iggp-centipede-next_dir
61 14 5 5 iggp-farming-legal_plow_col
62 13 16 16 1d-1d_fill
63 13 5 5 iggp-farming-legal_water_row
64 12 3 3 iggp-coins-terminal
65 12 4 4 iggp-farming-legal_water_col
66 11 14 14 jr-018
67 10 3 3 iggp-farming-legal_harvest_row
68 10 1 1 iggp-dont_touch-legal_mark
69 10 2 2 iggp-tiger_vs_dogs-goal
70 9 10 10 iggp-switches-legal
71 9 5 5 iggp-farming-legal_plow_row
72 7 16 16 iggp-connect4team-goal
73 7 4 4 jr-071
74 7 10 10 jr-022
75 7 14 14 iggp-lightboard-goal
76 6 25 25 jr-021
77 6 4 4 iggp-platformjumpers-next_rowed
78 6 114 114 jr-072
79 5 2 2 iggp-hexforthree-next_owner
80 5 7 7 iggp-eight_puzzle-goal
81 5 4 4 iggp-sukoshi-legal_mark
82 4 9 9 iggp-frogs_and_toads-legal_jump
83 4 2 2 iggp-walkabout-terminal
84 4 2 2 iggp-gt_centipede-next_blackPayoff
85 3 8 8 jr-035
86 3 2 2 iggp-gt_centipede-goal
87 2 14 14 iggp-centipede-legal
88 2 3 3 iggp-platformjumpers-next_coled
89 2 1 1 iggp-nineboardtictactoe-goal
90 2 1 1 iggp-coins-next_step
91 2 1 1 iggp-coins-legal_jump
92 2 1 1 jr-009
93 1 3 3 iggp-sudoku-terminal
94 1 1 1 iggp-hexforthree-next_cell
95 1 1 1 iggp-knights_tour-next_moveCount
96 1 1 1 iggp-ttcc4-next_control
97 1 3 3 iggp-farming-legal_sow_row
98 1 1 1 iggp-gt_centipede-next_whitePayoff
99 1 0 0 iggp-gt_attrition-legal
100 1 3 3 iggp-farming-legal_sow_col
101 1 1 1 iggp-rainbow-goal
102 1 0 0 iggp-nineboardtictactoe-next_control
103 1 8 8 iggp-frogs_and_toads-legal_move
104 0 1 1 jr-008
105 0 2 2 jr-058
106 0 1 1 iggp-sokoban-goal
107 0 1 1 iggp-farming-next_step
108 0 0 0 iggp-asylum-goal
109 0 0 0 iggp-sheep_and_wolf-goal
110 0 0 0 iggp-freeforall-goal
111 0 0 0 iggp-farming-terminal
112 0 1 1 jr-005
113 0 0 0 iggp-farming-goal
114 0 43 43 iggp-knights_tour-terminal
115 0 1 1 iggp-frogs_and_toads-next_step
116 0 0 0 iggp-leafy-next_isplayer
117 0 6 6 jr-053
118 0 2 2 iggp-gt_ultimatum-terminal
119 0 0 0 iggp-checkers-next_step
120 0 0 0 iggp-gt_prisoner-next_rounds
121 0 0 0 iggp-hunter-next_step
122 0 0 0 iggp-asylum-next_step
123 0 0 0 imdb-imdb1
124 0 0 0 imdb-imdb2
125 0 0 0 zendo-zendo2
126 0 0 0 zendo-zendo3
127 0 0 0 zendo-zendo4
128 0 0 0 1d-1d_hollow
129 0 0 0 1d-1d_move_1p
130 0 0 0 1d-1d_pcopy_1c
131 0 0 0 1d-1d_recolor_cmp
132 0 0 0 1d-1d_flip
133 0 0 0 1d-1d_padded_fill
134 0 0 0 1d-1d_recolor_cnt
135 0 1 1 jr-002
136 0 0 0 jr-006
137 0 0 0 jr-007
138 0 0 0 jr-015
139 0 0 0 jr-023
140 0 0 0 jr-024
141 0 0 0 jr-027
142 0 0 0 jr-028
143 0 0 0 jr-031
144 0 0 0 jr-032
145 0 0 0 jr-036
146 0 0 0 jr-038
147 0 0 0 jr-041
148 0 0 0 jr-043
149 0 0 0 jr-044
150 0 0 0 jr-045
151 0 0 0 jr-047
152 0 0 0 jr-048
153 0 0 0 jr-049
154 0 0 0 jr-059
155 0 0 0 jr-063
156 0 0 0 jr-068
157 0 0 0 jr-069
158 0 0 0 jr-074
159 0 0 0 jr-076
160 0 0 0 jr-077
161 0 0 0 jr-078
162 0 0 0 jr-079
163 0 0 0 iggp-minimal_even-goal
164 0 1 1 iggp-gt_ultimatum-goal
165 0 0 0 iggp-forager2-goal
166 0 0 0 iggp-platformjumpers-goal
167 0 0 0 iggp-untwisty_corridor-goal
168 0 0 0 iggp-knights_tour-goal
169 0 0 0 iggp-hexforthree-goal
170 0 0 0 iggp-pentago-goal
171 0 0 0 iggp-hunter-goal
172 0 0 0 iggp-breakthrough-goal
173 0 0 0 iggp-battle_of_numbers-goal
174 0 0 0 iggp-alquerque-goal
175 0 0 0 iggp-checkers-goal
176 0 2 2 iggp-centipede-goal
177 0 0 0 iggp-leafy-goal
178 0 0 0 iggp-scissors_paper_stone-goal
179 0 0 0 iggp-ttcc4-goal
180 0 0 0 iggp-multiplebuttonsandlights-goal
181 0 0 0 iggp-sukoshi-goal
182 0 0 0 iggp-coins-goal
183 0 0 0 iggp-gt_attrition-goal
184 0 0 0 iggp-buttons_and_lights-goal
185 0 0 0 iggp-kono-terminal
186 0 0 0 iggp-firesheep-terminal
187 0 0 0 iggp-sokoban-terminal
188 0 0 0 iggp-hunter-terminal
189 0 0 0 iggp-gt_attrition-terminal
190 0 0 0 iggp-sheep_and_wolf-terminal
191 0 0 0 iggp-battle_of_numbers-terminal
192 0 0 0 iggp-gt_centipede-terminal
193 0 0 0 iggp-breakthrough-terminal
194 0 0 0 iggp-centipede-terminal
195 0 0 0 iggp-buttons_and_lights-terminal
196 0 0 0 iggp-dont_touch-terminal
197 0 0 0 iggp-nineboardtictactoe-terminal
198 0 0 0 iggp-eight_puzzle-terminal
199 0 0 0 iggp-connect4team-terminal
200 0 0 0 iggp-tictactoe-terminal
201 0 0 0 iggp-minimal_even-terminal
202 0 0 0 iggp-fizzbuzz-terminal
203 0 0 0 iggp-gt_prisoner-terminal
204 0 0 0 iggp-tron-terminal
205 0 0 0 iggp-duikoshi-terminal
206 0 0 0 iggp-pentago-terminal
207 0 0 0 iggp-scissors_paper_stone-terminal
208 0 0 0 iggp-multiplebuttonsandlights-terminal
209 0 0 0 iggp-lightboard-terminal
210 0 0 0 iggp-gt_chicken-terminal
211 0 0 0 iggp-asylum-terminal
212 0 0 0 iggp-hexforthree-terminal
213 0 0 0 iggp-leafy-terminal
214 0 0 0 iggp-ttcc4-terminal
215 0 0 0 iggp-sudoku-legal_mark
216 0 0 0 iggp-pentago-legal_place
217 0 0 0 iggp-ttcc4-legal_checkermove
218 0 0 0 iggp-alquerque-legal_move
219 0 0 0 iggp-scissors_paper_stone-legal
220 0 0 0 iggp-pilgrimage-legal_move
221 0 0 0 iggp-firesheep-legal_force_noop
222 0 0 0 iggp-hunter-legal_move
223 0 0 0 iggp-platformjumpers-legal_col
224 0 0 0 iggp-hexforthree-legal_place
225 0 0 0 iggp-firesheep-legal_burn
226 0 0 0 iggp-multiplebuttonsandlights-legal_a
227 0 0 0 iggp-ttcc4-legal_pawnmove
228 0 0 0 iggp-battle_of_numbers-legal_move
229 0 0 0 iggp-platformjumpers-legal_row
230 0 0 0 iggp-ttcc4-legal_drop
231 0 0 0 iggp-firesheep-legal_freeze
232 0 0 0 iggp-gt_centipede-legal
233 0 0 0 iggp-connect4team-legal_drop
234 0 0 0 iggp-fizzbuzz-legal_say
235 0 0 0 iggp-gt_ultimatum-legal_offer
236 0 0 0 iggp-buttons_and_lights-legal
237 0 0 0 iggp-forager2-legal
238 0 0 0 iggp-minimal_even-legal_choose
239 0 0 0 iggp-lightboard-legal_toggle
240 0 0 0 iggp-duikoshi-legal_mark
241 0 0 0 iggp-leafy-legal_move
242 0 0 0 iggp-horseshoe-legal_move
243 0 0 0 iggp-multiplebuttonsandlights-legal_b
244 0 0 0 iggp-ttcc4-legal_knightmove
245 0 0 0 iggp-pilgrimage-legal_raise
246 0 0 0 iggp-minimal_decay-legal
247 0 0 0 iggp-untwisty_corridor-legal
248 0 0 0 iggp-multiplebuttonsandlights-legal_c
249 0 0 0 iggp-tiger_vs_dogs-legal_move
250 0 0 0 iggp-asylum-legal_place
251 0 0 0 iggp-knights_tour-legal_move
252 0 0 0 iggp-firesheep-legal_kill
253 0 0 0 iggp-pentago-legal_rotate
254 0 0 0 iggp-farming-next_year_first_player
255 0 0 0 iggp-pentago-next_placecontrol
256 0 0 0 iggp-untwisty_corridor-next_step
257 0 0 0 iggp-firesheep-next_sheep
258 0 0 0 iggp-pilgrimage-next_control
259 0 0 0 iggp-asylum-next_color
260 0 0 0 iggp-tron-next_at
261 0 0 0 iggp-platformjumpers-next_jumper
262 0 0 0 iggp-pilgrimage-next_phase
263 0 0 0 iggp-centipede-next_at
264 0 0 0 iggp-gt_chicken-next_whiteScore
265 0 0 0 iggp-duikoshi-next_control
266 0 0 0 iggp-firesheep-next_burning
267 0 0 0 iggp-gt_chicken-next_rounds
268 0 0 0 iggp-gt_ultimatum-next_whiteScore
269 0 0 0 iggp-tiger_vs_dogs-next_cell
270 0 0 0 iggp-hexforthree-next_connected
271 0 0 0 iggp-fizzbuzz-next_count
272 0 0 0 iggp-firesheep-next_grass
273 0 0 0 iggp-asylum-next_location
274 0 0 0 iggp-pentago-next_cellholds
275 0 0 0 iggp-firesheep-next_has_kill
276 0 0 0 iggp-tictactoe-next_cell
277 0 0 0 iggp-forager2-next_time
278 0 0 0 iggp-multiplebuttonsandlights-next_step
279 0 0 0 iggp-nineboardtictactoe-next_mark
280 0 0 0 iggp-freeforall-next_cell
281 0 0 0 iggp-pilgrimage-next_builder
282 0 0 0 iggp-sokoban-next_at
283 0 0 0 iggp-lightboard-next_on
284 0 0 0 iggp-rainbow-next_color
285 0 0 0 iggp-hunter-next_cell
286 0 0 0 iggp-eight_puzzle-next_step
287 0 0 0 iggp-horseshoe-next_step
288 0 0 0 iggp-battle_of_numbers-next_cell
289 0 0 0 iggp-scissors_paper_stone-next_step
290 0 0 0 iggp-duikoshi-next_cell
291 0 0 0 iggp-freeforall-next_capture
292 0 0 0 iggp-tiger_vs_dogs-next_control
293 0 0 0 iggp-gt_attrition-next_control
294 0 0 0 iggp-forager2-next_at
295 0 0 0 iggp-farming-next_control
296 0 0 0 iggp-dont_touch-next_control
297 0 0 0 iggp-gt_prisoner-next_whiteScore
298 0 0 0 iggp-battle_of_numbers-next_control
299 0 0 0 iggp-farming-next_season
300 0 0 0 iggp-connect4team-next_cell
301 0 0 0 iggp-multiplebuttonsandlights-next_p
302 0 0 0 iggp-firesheep-next_frozen
303 0 0 0 iggp-minimal_even-next_chosen
304 0 0 0 iggp-checkers-next_location
305 0 0 0 iggp-dont_touch-next_cell
306 0 0 0 iggp-tron-next_marked
307 0 0 0 iggp-hunter-next_captures
308 0 0 0 iggp-pilgrimage-next_pilgrim
309 0 0 0 iggp-multiplebuttonsandlights-next_q
310 0 0 0 iggp-breakthrough-next_control
311 0 0 0 iggp-sheep_and_wolf-next_cell
312 0 0 0 iggp-knights_tour-next_cell
313 0 0 0 iggp-gt_ultimatum-next_offered
314 0 0 0 iggp-nineboardtictactoe-next_currentboard
315 0 0 0 iggp-farming-next_year_second_player
316 0 0 0 iggp-lightboard-next_step
317 0 0 0 iggp-fizzbuzz-next_success
318 0 0 0 iggp-switches-next_at
319 0 0 0 iggp-farming-next_plowed
320 0 0 0 iggp-battle_of_numbers-next_capture
321 0 0 0 iggp-hexforthree-next_step
322 0 0 0 iggp-horseshoe-next_control
323 0 0 0 iggp-switches-next_target
324 0 0 0 iggp-farming-next_sown
325 0 0 0 iggp-eight_puzzle-next_cell
326 0 0 0 iggp-freeforall-next_control
327 0 0 0 iggp-gt_chicken-next_blackScore
328 0 0 0 iggp-platformjumpers-next_cell
329 0 0 0 iggp-minimal_decay-next_value
330 0 0 0 iggp-gt_attrition-next_claim_made_by
331 0 0 0 iggp-gt_prisoner-next_maxRounds
332 0 0 0 iggp-gt_centipede-next_control
333 0 0 0 iggp-firesheep-next_at
334 0 0 0 iggp-gt_ultimatum-next_blackScore
335 0 0 0 iggp-pentago-next_rotatecontrol
336 0 0 0 iggp-horseshoe-next_cell
337 0 0 0 iggp-pilgrimage-next_cell
338 0 0 0 iggp-gt_prisoner-next_blackScore
339 0 0 0 iggp-breakthrough-next_cell
340 0 0 0 iggp-firesheep-next_score
341 0 0 0 iggp-sudoku-next_cell
342 0 0 0 iggp-gt_ultimatum-next_rounds
343 0 0 0 iggp-leafy-next_leaf
344 0 0 0 iggp-frogs_and_toads-next_cell
345 0 0 0 iggp-freeforall-next_step
346 0 0 0 iggp-kono-next_cell
347 0 0 0 iggp-ttcc4-next_cell
348 0 0 0 iggp-checkers-next_capturecount
349 0 0 0 iggp-firesheep-next_grass_last_turn
350 0 0 0 iggp-hexforthree-next_control
351 0 0 0 iggp-checkers-next_control
352 0 0 0 iggp-sokoban-next_target
353 0 0 0 iggp-alquerque-next_cell
354 0 0 0 iggp-firesheep-next_has_force_noop
355 0 0 0 iggp-sheep_and_wolf-next_control
356 0 0 0 iggp-firesheep-next_forced
357 -0 1 1 trains-trains4
358 -0 1 1 jr-050
359 -0 3 3 jr-070
360 -0 0 0 iggp-firesheep-goal
361 -0 1 1 iggp-gt_prisoner-goal
362 -0 0 0 iggp-alquerque-next_step
363 -0 0 0 iggp-switches-next_switch
364 -0 0 0 iggp-battle_of_numbers-next_step
365 -0 1 1 trains-trains1
366 -0 2 2 jr-004
367 -0 0 0 jr-037
368 -0 2 2 jr-062
369 -0 0 0 iggp-sudoku-goal
370 -0 1 1 iggp-switches-next_open
371 -0 204 204 1d-1d_move_2p_dp
372 -0 0 0 iggp-kono-goal
373 -0 0 0 iggp-kono-next_step
374 -0 1 1 1d-1d_move_3p
375 -1 1 1 jr-046
376 -1 39 39 iggp-dont_touch-goal
377 -1 0 0 iggp-freeforall-terminal
378 -1 0 0 iggp-ttcc4-next_step
379 -1 3 3 jr-073
380 -1 1 1 1d-1d_denoising_mc
381 -1 5 5 jr-012
382 -1 2 2 jr-065
383 -1 0 0 iggp-tictactoe-legal_mark
384 -1 1 1 1d-1d_move_2p
385 -1 2 2 jr-029
386 -1 9 9 jr-054
387 -2 3 3 1d-1d_recolor_oe
388 -2 1 1 iggp-gt_chicken-goal
389 -2 2 2 jr-003
390 -2 1 1 iggp-platformjumpers-terminal
391 -2 10 10 jr-011
392 -2 2 2 jr-001
393 -3 17 17 jr-034
394 -3 20 20 iggp-fizzbuzz-goal
395 -3 6 6 jr-025
396 -4 7 7 trains-trains2
397 -10 5 5 iggp-farming-next_ripe
398 -10 154 154 1d-1d_pcopy_mc
399 -14 53 53 jr-052
400 -16 34 34 iggp-pilgrimage-next_moves
401 -19 100 100 jr-064
402 -21 24 24 1d-1d_scale_dp
403 -22 33 33 jr-016
404 -31 557 557 jr-060
405 -33 205 205 jr-019
406 -44 100 100 iggp-walkabout-next_at
407 -48 110 110 jr-010
408 -50 581 581 iggp-checkers-terminal
409 -70 158 158 1d-1d_move_dp
410 -93 317 317 jr-017
411 -99 35 35 jr-042
412 -100 317 317 jr-014
413 -132 980 980 jr-056
414 -254 315 315 jr-057
415 -263 448 448 alzheimer-amine
416 -311 199 199 iggp-kono-next_control
417 -360 814 814 iggp-forager2-terminal
418 -388 36 36 iggp-nineboardtictactoe-legal_play


==> data/q2-diffs-unsat-stat.txt <==
a b c d
0 808 428 428 jr-060
1 736 439 439 jr-017
2 406 289 289 jr-039
3 376 106 106 jr-019
4 356 210 210 jr-043
5 256 180 180 jr-040
6 233 232 232 jr-010
7 205 128 128 jr-020
8 161 224 224 jr-014
9 131 38 38 iggp-gt_ultimatum-next_control
10 122 28 28 jr-042
11 107 74 74 iggp-frogs_and_toads-next_correctToads
12 105 32 32 jr-016
13 83 17 17 jr-034
14 68 18 18 jr-018
15 48 21 21 iggp-fizzbuzz-goal
16 44 18 18 jr-054
17 43 18 18 jr-021
18 42 14 14 jr-022
19 40 26 26 iggp-nineboardtictactoe-legal_play
20 38 12 12 jr-035
21 17 16 16 iggp-sokoban-legal
22 16 7 7 jr-053
23 15 6 6 iggp-eight_puzzle-goal
24 15 5 5 jr-065
25 14 2 2 iggp-farming-legal_harvest_col
26 13 4 4 iggp-farming-legal_water_row
27 12 5 5 jr-025
28 11 4 4 iggp-farming-legal_water_col
29 11 3 3 iggp-farming-legal_plow_col
30 11 4 4 iggp-farming-legal_harvest_row
31 11 2 2 iggp-farming-legal_plow_row
32 5 2 2 iggp-gt_ultimatum-goal
33 4 1 1 jr-046
34 4 3 3 iggp-sukoshi-legal_mark
35 3 1 1 iggp-hexforthree-next_owner
36 2 1 1 jr-050
37 1 1 1 iggp-gt_prisoner-goal
38 -0 0 0 iggp-fizzbuzz-next_count
39 -0 0 0 iggp-freeforall-terminal
40 -0 0 0 iggp-freeforall-next_control
41 -1 0 0 iggp-kono-next_step
42 -1 0 0 iggp-hexforthree-next_step
43 -1 0 0 iggp-ttcc4-next_control
44 -1 0 0 iggp-farming-goal
45 -1 0 0 iggp-gt_prisoner-next_maxRounds
46 -1 1 1 iggp-ttcc4-next_step
47 -1 0 0 iggp-asylum-terminal
48 -1 0 0 iggp-farming-terminal
49 -1 1 1 iggp-gt_chicken-goal
50 -2 1 1 iggp-platformjumpers-terminal
51 -2 0 0 iggp-gt_chicken-next_rounds
52 -2 0 0 iggp-asylum-goal
53 -2 0 0 iggp-gt_prisoner-next_rounds
54 -2 1 1 iggp-checkers-goal
55 -2 0 0 iggp-asylum-next_step
56 -2 1 1 iggp-checkers-next_step
57 -3 0 0 iggp-tictactoe-legal_mark
58 -33 27 27 jr-075


==> data/q2-diffs-unsat.txt <==
a b c d
0 1080 1244 1244 iggp-forager2-terminal
1 808 428 428 jr-060
2 736 439 439 jr-017
3 568 1030 1030 1d-1d_mirror
4 500 908 908 jr-056
5 488 980 980 jr-067
6 436 561 561 iggp-checkers-terminal
7 406 289 289 jr-039
8 383 462 462 jr-013
9 376 106 106 jr-019
10 357 808 808 iggp-forager2-next_at
11 356 210 210 jr-043
12 342 691 691 iggp-platformjumpers-next_control
13 289 383 383 jr-066
14 256 180 180 jr-040
15 237 1343 1343 jr-055
16 233 232 232 jr-010
17 219 400 400 jr-026
18 218 374 374 jr-051
19 205 128 128 jr-020
20 169 696 696 jr-033
21 161 224 224 jr-014
22 153 185 185 iggp-pilgrimage-goal
23 131 38 38 iggp-gt_ultimatum-next_control
24 122 28 28 jr-042
25 111 635 635 iggp-sukoshi-terminal
26 107 74 74 iggp-frogs_and_toads-next_correctToads
27 105 172 172 iggp-asylum-next_strength
28 105 32 32 jr-016
29 100 116 116 iggp-farming-legal_arson_row
30 83 17 17 jr-034
31 68 18 18 jr-018
32 48 21 21 iggp-fizzbuzz-goal
33 44 18 18 jr-054
34 43 18 18 jr-021
35 42 14 14 jr-022
36 40 26 26 iggp-nineboardtictactoe-legal_play
37 40 48 48 iggp-frogs_and_toads-next_correctFrogs
38 39 657 657 jr-080
39 38 12 12 jr-035
40 37 216 216 iggp-walkabout-next_at
41 36 260 260 iggp-gt_attrition-next_score
42 34 113 113 iggp-tron-legal
43 29 47 47 jr-061
44 22 27 27 1d-1d_scale_dp
45 20 56 56 trains-trains3
46 19 23 23 iggp-eight_puzzle-legal_move
47 18 151 151 iggp-connect4team-next_control
48 17 16 16 iggp-sokoban-legal
49 17 42 42 iggp-farming-next_has_arson
50 16 7 7 jr-053
51 15 6 6 iggp-eight_puzzle-goal
52 15 64 64 jr-064
53 15 5 5 jr-065
54 14 44 44 iggp-pilgrimage-next_moves
55 14 2 2 iggp-farming-legal_harvest_col
56 13 4 4 iggp-farming-legal_water_row
57 12 5 5 jr-025
58 11 4 4 iggp-farming-legal_water_col
59 11 3 3 iggp-farming-legal_plow_col
60 11 4 4 iggp-farming-legal_harvest_row
61 11 2 2 iggp-farming-legal_plow_row
62 10 46 46 jr-030
63 9 13 13 imdb-imdb3
64 9 21 21 iggp-asylum-next_control
65 6 569 569 iggp-rainbow-terminal
66 5 2 2 iggp-gt_ultimatum-goal
67 5 9 9 iggp-alquerque-terminal
68 4 25 25 1d-1d_fill
69 4 1 1 jr-046
70 4 84 84 iggp-farming-legal_arson_col
71 4 27 27 iggp-horseshoe-goal
72 4 3 3 iggp-sukoshi-legal_mark
73 3 11 11 iggp-frogs_and_toads-legal_jump
74 3 1 1 iggp-hexforthree-next_owner
75 2 1 1 jr-050
76 2 3 3 jr-070
77 2 3 3 iggp-platformjumpers-next_rowed
78 2 19 19 iggp-centipede-legal
79 2 6 6 jr-071
80 1 86 86 iggp-alquerque-next_score
81 1 1 1 iggp-gt_prisoner-goal
82 1 2 2 iggp-knights_tour-next_moveCount
83 1 1 1 1d-1d_recolor_oe
84 0 1 1 trains-trains1
85 0 1 1 trains-trains4
86 0 2 2 jr-003
87 0 1 1 jr-062
88 0 2 2 iggp-tiger_vs_dogs-goal
89 0 14 14 iggp-gt_prisoner-legal
90 0 1 1 iggp-hexforthree-next_cell
91 0 2 2 jr-004
92 0 2 2 jr-008
93 0 20 20 iggp-scissors_paper_stone-next_score
94 0 1 1 jr-002
95 0 2 2 jr-009
96 0 3 3 iggp-walkabout-terminal
97 0 0 0 1d-1d_denoising_mc
98 0 1 1 jr-005
99 0 0 0 jr-038
100 0 2 2 iggp-gt_ultimatum-terminal
101 0 2 2 iggp-switches-next_open
102 0 1 1 iggp-nineboardtictactoe-next_control
103 0 15 15 zendo-zendo1
104 0 0 0 1d-1d_move_3p
105 0 3 3 jr-073
106 0 14 14 iggp-tron-goal
107 0 1 1 iggp-sheep_and_wolf-goal
108 0 2 2 iggp-centipede-goal
109 0 0 0 iggp-freeforall-goal
110 0 1 1 iggp-nineboardtictactoe-goal
111 0 0 0 iggp-leafy-next_isplayer
112 0 0 0 iggp-hunter-next_step
113 0 0 0 iggp-gt_centipede-next_whitePayoff
114 0 0 0 imdb-imdb1
115 0 0 0 imdb-imdb2
116 0 0 0 zendo-zendo2
117 0 0 0 zendo-zendo3
118 0 0 0 zendo-zendo4
119 0 0 0 1d-1d_hollow
120 0 0 0 1d-1d_move_1p
121 0 0 0 1d-1d_pcopy_1c
122 0 0 0 1d-1d_recolor_cmp
123 0 0 0 1d-1d_flip
124 0 0 0 1d-1d_padded_fill
125 0 0 0 1d-1d_recolor_cnt
126 0 0 0 jr-006
127 0 0 0 jr-007
128 0 0 0 jr-015
129 0 0 0 jr-023
130 0 0 0 jr-024
131 0 0 0 jr-027
132 0 0 0 jr-028
133 0 0 0 jr-031
134 0 0 0 jr-032
135 0 0 0 jr-036
136 0 0 0 jr-041
137 0 0 0 jr-044
138 0 0 0 jr-045
139 0 0 0 jr-047
140 0 0 0 jr-048
141 0 0 0 jr-049
142 0 0 0 jr-059
143 0 0 0 jr-063
144 0 0 0 jr-068
145 0 0 0 jr-069
146 0 0 0 jr-074
147 0 0 0 jr-076
148 0 0 0 jr-077
149 0 0 0 jr-078
150 0 0 0 jr-079
151 0 0 0 iggp-minimal_even-goal
152 0 0 0 iggp-forager2-goal
153 0 0 0 iggp-connect4team-goal
154 0 0 0 iggp-platformjumpers-goal
155 0 0 0 iggp-untwisty_corridor-goal
156 0 0 0 iggp-knights_tour-goal
157 0 0 0 iggp-hexforthree-goal
158 0 0 0 iggp-pentago-goal
159 0 0 0 iggp-hunter-goal
160 0 0 0 iggp-breakthrough-goal
161 0 0 0 iggp-battle_of_numbers-goal
162 0 0 0 iggp-alquerque-goal
163 0 0 0 iggp-leafy-goal
164 0 0 0 iggp-scissors_paper_stone-goal
165 0 0 0 iggp-ttcc4-goal
166 0 0 0 iggp-multiplebuttonsandlights-goal
167 0 0 0 iggp-sukoshi-goal
168 0 0 0 iggp-coins-goal
169 0 0 0 iggp-gt_attrition-goal
170 0 0 0 iggp-buttons_and_lights-goal
171 0 0 0 iggp-firesheep-terminal
172 0 0 0 iggp-sokoban-terminal
173 0 0 0 iggp-hunter-terminal
174 0 0 0 iggp-gt_attrition-terminal
175 0 0 0 iggp-sheep_and_wolf-terminal
176 0 0 0 iggp-battle_of_numbers-terminal
177 0 0 0 iggp-gt_centipede-terminal
178 0 0 0 iggp-breakthrough-terminal
179 0 0 0 iggp-centipede-terminal
180 0 0 0 iggp-buttons_and_lights-terminal
181 0 0 0 iggp-dont_touch-terminal
182 0 0 0 iggp-horseshoe-terminal
183 0 0 0 iggp-nineboardtictactoe-terminal
184 0 0 0 iggp-eight_puzzle-terminal
185 0 0 0 iggp-connect4team-terminal
186 0 0 0 iggp-tictactoe-terminal
187 0 0 0 iggp-minimal_even-terminal
188 0 0 0 iggp-fizzbuzz-terminal
189 0 0 0 iggp-gt_prisoner-terminal
190 0 0 0 iggp-sudoku-terminal
191 0 0 0 iggp-tron-terminal
192 0 0 0 iggp-duikoshi-terminal
193 0 0 0 iggp-pentago-terminal
194 0 0 0 iggp-scissors_paper_stone-terminal
195 0 0 0 iggp-multiplebuttonsandlights-terminal
196 0 0 0 iggp-lightboard-terminal
197 0 0 0 iggp-gt_chicken-terminal
198 0 0 0 iggp-hexforthree-terminal
199 0 0 0 iggp-leafy-terminal
200 0 0 0 iggp-ttcc4-terminal
201 0 0 0 iggp-sudoku-legal_mark
202 0 0 0 iggp-pentago-legal_place
203 0 0 0 iggp-ttcc4-legal_checkermove
204 0 0 0 iggp-alquerque-legal_move
205 0 0 0 iggp-scissors_paper_stone-legal
206 0 0 0 iggp-pilgrimage-legal_move
207 0 0 0 iggp-firesheep-legal_force_noop
208 0 0 0 iggp-hunter-legal_move
209 0 0 0 iggp-platformjumpers-legal_col
210 0 0 0 iggp-hexforthree-legal_place
211 0 0 0 iggp-firesheep-legal_burn
212 0 0 0 iggp-multiplebuttonsandlights-legal_a
213 0 0 0 iggp-ttcc4-legal_pawnmove
214 0 0 0 iggp-battle_of_numbers-legal_move
215 0 0 0 iggp-platformjumpers-legal_row
216 0 0 0 iggp-ttcc4-legal_drop
217 0 0 0 iggp-gt_attrition-legal
218 0 0 0 iggp-firesheep-legal_freeze
219 0 2 2 iggp-farming-legal_sow_col
220 0 0 0 iggp-gt_centipede-legal
221 0 0 0 iggp-connect4team-legal_drop
222 0 0 0 iggp-fizzbuzz-legal_say
223 0 0 0 iggp-gt_ultimatum-legal_offer
224 0 0 0 iggp-buttons_and_lights-legal
225 0 0 0 iggp-forager2-legal
226 0 0 0 iggp-minimal_even-legal_choose
227 0 0 0 iggp-lightboard-legal_toggle
228 0 0 0 iggp-duikoshi-legal_mark
229 0 0 0 iggp-leafy-legal_move
230 0 0 0 iggp-horseshoe-legal_move
231 0 0 0 iggp-multiplebuttonsandlights-legal_b
232 0 0 0 iggp-ttcc4-legal_knightmove
233 0 0 0 iggp-pilgrimage-legal_raise
234 0 0 0 iggp-minimal_decay-legal
235 0 0 0 iggp-untwisty_corridor-legal
236 0 0 0 iggp-multiplebuttonsandlights-legal_c
237 0 0 0 iggp-tiger_vs_dogs-legal_move
238 0 0 0 iggp-asylum-legal_place
239 0 0 0 iggp-knights_tour-legal_move
240 0 0 0 iggp-firesheep-legal_kill
241 0 0 0 iggp-pentago-legal_rotate
242 0 0 0 iggp-farming-next_year_first_player
243 0 0 0 iggp-pentago-next_placecontrol
244 0 0 0 iggp-untwisty_corridor-next_step
245 0 0 0 iggp-firesheep-next_sheep
246 0 0 0 iggp-pilgrimage-next_control
247 0 0 0 iggp-asylum-next_color
248 0 0 0 iggp-tron-next_at
249 0 0 0 iggp-platformjumpers-next_jumper
250 0 0 0 iggp-pilgrimage-next_phase
251 0 0 0 iggp-centipede-next_at
252 0 0 0 iggp-gt_chicken-next_whiteScore
253 0 0 0 iggp-duikoshi-next_control
254 0 0 0 iggp-firesheep-next_burning
255 0 0 0 iggp-gt_ultimatum-next_whiteScore
256 0 0 0 iggp-tiger_vs_dogs-next_cell
257 0 0 0 iggp-hexforthree-next_connected
258 0 0 0 iggp-firesheep-next_grass
259 0 0 0 iggp-asylum-next_location
260 0 0 0 iggp-pentago-next_cellholds
261 0 0 0 iggp-firesheep-next_has_kill
262 0 0 0 iggp-tictactoe-next_cell
263 0 0 0 iggp-multiplebuttonsandlights-next_step
264 0 0 0 iggp-nineboardtictactoe-next_mark
265 0 0 0 iggp-freeforall-next_cell
266 0 0 0 iggp-pilgrimage-next_builder
267 0 0 0 iggp-sokoban-next_at
268 0 0 0 iggp-lightboard-next_on
269 0 0 0 iggp-rainbow-next_color
270 0 0 0 iggp-hunter-next_cell
271 0 0 0 iggp-eight_puzzle-next_step
272 0 0 0 iggp-horseshoe-next_step
273 0 0 0 iggp-forager2-next_score
274 0 0 0 iggp-battle_of_numbers-next_cell
275 0 0 0 iggp-scissors_paper_stone-next_step
276 0 0 0 iggp-duikoshi-next_cell
277 0 0 0 iggp-freeforall-next_capture
278 0 0 0 iggp-tiger_vs_dogs-next_control
279 0 0 0 iggp-switches-next_switch
280 0 0 0 iggp-gt_attrition-next_control
281 0 0 0 iggp-farming-next_control
282 0 0 0 iggp-dont_touch-next_control
283 0 0 0 iggp-gt_prisoner-next_whiteScore
284 0 0 0 iggp-battle_of_numbers-next_control
285 0 0 0 iggp-farming-next_season
286 0 0 0 iggp-connect4team-next_cell
287 0 0 0 iggp-multiplebuttonsandlights-next_p
288 0 0 0 iggp-firesheep-next_frozen
289 0 0 0 iggp-minimal_even-next_chosen
290 0 0 0 iggp-checkers-next_location
291 0 0 0 iggp-dont_touch-next_cell
292 0 0 0 iggp-tron-next_marked
293 0 0 0 iggp-hunter-next_captures
294 0 0 0 iggp-pilgrimage-next_pilgrim
295 0 0 0 iggp-multiplebuttonsandlights-next_q
296 0 0 0 iggp-breakthrough-next_control
297 0 0 0 iggp-sheep_and_wolf-next_cell
298 0 0 0 iggp-knights_tour-next_cell
299 0 0 0 iggp-gt_ultimatum-next_offered
300 0 0 0 iggp-nineboardtictactoe-next_currentboard
301 0 0 0 iggp-farming-next_year_second_player
302 0 0 0 iggp-lightboard-next_step
303 0 0 0 iggp-fizzbuzz-next_success
304 0 0 0 iggp-switches-next_at
305 0 0 0 iggp-farming-next_plowed
306 0 0 0 iggp-battle_of_numbers-next_capture
307 0 0 0 iggp-horseshoe-next_control
308 0 0 0 iggp-switches-next_target
309 0 0 0 iggp-farming-next_sown
310 0 0 0 iggp-eight_puzzle-next_cell
311 0 0 0 iggp-gt_chicken-next_blackScore
312 0 0 0 iggp-platformjumpers-next_cell
313 0 0 0 iggp-minimal_decay-next_value
314 0 0 0 iggp-gt_attrition-next_claim_made_by
315 0 0 0 iggp-gt_centipede-next_control
316 0 0 0 iggp-firesheep-next_at
317 0 0 0 iggp-gt_ultimatum-next_blackScore
318 0 0 0 iggp-pentago-next_rotatecontrol
319 0 0 0 iggp-horseshoe-next_cell
320 0 0 0 iggp-pilgrimage-next_cell
321 0 0 0 iggp-gt_prisoner-next_blackScore
322 0 0 0 iggp-breakthrough-next_cell
323 0 0 0 iggp-firesheep-next_score
324 0 0 0 iggp-sudoku-next_cell
325 0 0 0 iggp-gt_ultimatum-next_rounds
326 0 0 0 iggp-leafy-next_leaf
327 0 0 0 iggp-frogs_and_toads-next_cell
328 0 0 0 iggp-freeforall-next_step
329 0 0 0 iggp-kono-next_cell
330 0 0 0 iggp-ttcc4-next_cell
331 0 0 0 iggp-checkers-next_capturecount
332 0 0 0 iggp-firesheep-next_grass_last_turn
333 0 0 0 iggp-hexforthree-next_control
334 0 0 0 iggp-checkers-next_control
335 0 0 0 iggp-sokoban-next_target
336 0 0 0 iggp-alquerque-next_cell
337 0 0 0 iggp-firesheep-next_has_force_noop
338 0 0 0 iggp-sheep_and_wolf-next_control
339 0 0 0 iggp-firesheep-next_forced
340 0 0 0 alzheimer-acetyl
341 -0 2 2 jr-001
342 -0 0 0 jr-037
343 -0 2 2 jr-058
344 -0 1 1 iggp-sokoban-goal
345 -0 0 0 iggp-firesheep-goal
346 -0 0 0 iggp-sudoku-goal
347 -0 0 0 iggp-kono-terminal
348 -0 1 1 iggp-coins-legal_jump
349 -0 3 3 iggp-coins-next_cell
350 -0 1 1 iggp-coins-next_step
351 -0 0 0 1d-1d_move_2p
352 -0 0 0 iggp-alquerque-next_step
353 -0 0 0 iggp-forager2-next_time
354 -0 0 0 iggp-battle_of_numbers-next_step
355 -0 4 4 jr-012
356 -0 0 0 iggp-rainbow-goal
357 -0 0 0 iggp-kono-goal
358 -0 0 0 iggp-fizzbuzz-next_count
359 -0 1 1 iggp-frogs_and_toads-next_step
360 -0 1 1 iggp-farming-next_step
361 -0 0 0 iggp-freeforall-terminal
362 -0 0 0 iggp-freeforall-next_control
363 -1 1 1 iggp-dont_touch-legal_mark
364 -1 0 0 iggp-kono-next_step
365 -1 0 0 iggp-hexforthree-next_step
366 -1 64 64 iggp-rainbow-legal_mark
367 -1 15 15 jr-011
368 -1 15 15 iggp-gt_chicken-legal
369 -1 50 50 iggp-sukoshi-next_cell
370 -1 0 0 iggp-ttcc4-next_control
371 -1 0 0 iggp-farming-goal
372 -1 2 2 iggp-farming-legal_sow_row
373 -1 0 0 iggp-gt_prisoner-next_maxRounds
374 -1 3 3 iggp-coins-terminal
375 -1 1 1 iggp-ttcc4-next_step
376 -1 0 0 iggp-asylum-terminal
377 -1 0 0 iggp-farming-terminal
378 -1 16 16 iggp-switches-legal
379 -1 2 2 iggp-gt_centipede-next_blackPayoff
380 -1 1 1 iggp-gt_chicken-goal
381 -2 2 2 jr-029
382 -2 1 1 iggp-platformjumpers-terminal
383 -2 0 0 iggp-gt_chicken-next_rounds
384 -2 2 2 iggp-platformjumpers-next_coled
385 -2 0 0 iggp-asylum-goal
386 -2 2 2 iggp-gt_centipede-goal
387 -2 0 0 iggp-gt_prisoner-next_rounds
388 -2 9 9 iggp-tictactoe-goal
389 -2 1 1 iggp-checkers-goal
390 -2 4 4 iggp-duikoshi-goal
391 -2 0 0 iggp-asylum-next_step
392 -2 1 1 iggp-checkers-next_step
393 -3 0 0 iggp-tictactoe-legal_mark
394 -4 7 7 trains-trains2
395 -5 9 9 iggp-walkabout-goal
396 -5 9 9 iggp-farming-next_ripe
397 -7 10 10 iggp-frogs_and_toads-legal_move
398 -9 15 15 iggp-lightboard-goal
399 -10 56 56 jr-052
400 -10 30 30 iggp-dont_touch-goal
401 -23 64 64 iggp-knights_tour-terminal
402 -25 90 90 iggp-walkabout-legal
403 -27 216 216 iggp-alquerque-next_control
404 -33 116 116 iggp-farming-next_score
405 -33 27 27 jr-075
406 -37 64 64 iggp-centipede-next_dir
407 -44 299 299 iggp-kono-next_score
408 -50 114 114 1d-1d_pcopy_mc
409 -60 136 136 1d-1d_move_dp
410 -72 128 128 1d-1d_move_2p_dp
411 -98 147 147 iggp-tictactoe-next_control
412 -122 186 186 jr-072
413 -138 229 229 iggp-kono-next_control
414 -179 326 326 1d-1d_denoising_1c
415 -209 529 529 jr-057
416 -235 314 314 alzheimer-mem
417 -329 384 384 alzheimer-amine
418 -420 857 857 alzheimer-toxic


==> data/q3-diffs-stat.txt <==
a b c d
0 542 360 360 1d-1d_pcopy_1c
1 411 299 299 jr-078
2 91 26 26 iggp-checkers-terminal
3 86 9 9 iggp-horseshoe-legal_move
4 71 12 12 iggp-ttcc4-goal
5 46 35 35 iggp-leafy-goal
6 43 54 54 iggp-hexforthree-goal
7 31 18 18 iggp-freeforall-next_capture
8 27 7 7 iggp-horseshoe-terminal
9 26 16 16 iggp-pilgrimage-next_phase
10 20 17 17 iggp-pilgrimage-next_control
11 17 6 6 iggp-pentago-goal
12 16 11 11 iggp-kono-next_score
13 14 3 3 iggp-horseshoe-next_cell
14 11 8 8 iggp-farming-next_score
15 7 1 1 iggp-dont_touch-next_control
16 6 5 5 iggp-sukoshi-next_cell
17 5 4 4 iggp-nineboardtictactoe-legal_play
18 5 1 1 iggp-gt_ultimatum-goal
19 3 4 4 iggp-gt_attrition-next_score
20 3 1 1 iggp-dont_touch-goal
21 3 2 2 iggp-horseshoe-next_control
22 3 1 1 jr-025
23 2 1 1 iggp-dont_touch-legal_mark
24 2 1 1 iggp-asylum-next_control
25 1 0 0 iggp-horseshoe-goal
26 -0 0 0 iggp-fizzbuzz-terminal
27 -0 0 0 iggp-ttcc4-next_step
28 -0 0 0 iggp-hexforthree-next_step
29 -1 1 1 iggp-farming-next_step
30 -1 1 1 iggp-gt_prisoner-goal
31 -1 0 0 iggp-farming-terminal
32 -1 0 0 iggp-gt_prisoner-terminal
33 -1 0 0 iggp-gt_chicken-terminal
34 -1 0 0 iggp-asylum-terminal
35 -1 0 0 iggp-gt_ultimatum-legal_offer
36 -1 1 1 iggp-asylum-next_step
37 -1 1 1 jr-005
38 -1 1 1 jr-073
39 -2 1 1 iggp-gt_chicken-next_rounds
40 -2 0 0 iggp-gt_prisoner-next_maxRounds
41 -2 1 1 iggp-checkers-next_step
42 -2 1 1 iggp-gt_prisoner-next_rounds
43 -2 1 1 iggp-ttcc4-next_control
44 -2 1 1 iggp-frogs_and_toads-next_step
45 -2 2 2 iggp-farming-legal_sow_row
46 -3 2 2 iggp-farming-goal
47 -4 1 1 iggp-gt_ultimatum-terminal
48 -4 3 3 iggp-farming-legal_plow_col
49 -5 1 1 iggp-asylum-goal
50 -5 1 1 iggp-checkers-goal
51 -14 3 3 iggp-farming-next_ripe
52 -48 36 36 iggp-tictactoe-terminal


==> data/q3-diffs.txt <==
a b c d
0 542 360 360 1d-1d_pcopy_1c
1 411 299 299 jr-078
2 378 1459 1459 iggp-forager2-next_score
3 371 788 788 iggp-forager2-next_at
4 356 623 623 jr-010
5 286 523 523 iggp-checkers-next_capturecount
6 180 279 279 jr-079
7 146 337 337 jr-055
8 139 865 865 1d-1d_hollow
9 109 320 320 iggp-sokoban-terminal
10 104 496 496 alzheimer-amine
11 91 192 192 1d-1d_move_2p_dp
12 91 26 26 iggp-checkers-terminal
13 86 9 9 iggp-horseshoe-legal_move
14 80 182 182 zendo-zendo2
15 71 12 12 iggp-ttcc4-goal
16 67 301 301 iggp-fizzbuzz-legal_say
17 67 453 453 zendo-zendo4
18 60 195 195 iggp-sokoban-next_at
19 50 97 97 zendo-zendo3
20 50 70 70 iggp-knights_tour-next_cell
21 50 89 89 jr-057
22 46 35 35 iggp-leafy-goal
23 46 81 81 iggp-dont_touch-next_cell
24 43 61 61 iggp-knights_tour-terminal
25 43 54 54 iggp-hexforthree-goal
26 43 112 112 iggp-asylum-next_strength
27 39 137 137 jr-013
28 38 56 56 iggp-pentago-next_placecontrol
29 37 84 84 jr-063
30 36 150 150 1d-1d_denoising_1c
31 36 39 39 jr-014
32 34 76 76 iggp-eight_puzzle-next_cell
33 31 51 51 iggp-tron-next_at
34 31 18 18 iggp-freeforall-next_capture
35 27 214 214 jr-080
36 27 104 104 jr-066
37 27 7 7 iggp-horseshoe-terminal
38 26 16 16 iggp-pilgrimage-next_phase
39 26 104 104 jr-033
40 25 33 33 jr-030
41 25 482 482 iggp-farming-next_season
42 24 101 101 1d-1d_pcopy_mc
43 23 22 22 iggp-farming-legal_arson_col
44 20 17 17 iggp-pilgrimage-next_control
45 17 21 21 iggp-multiplebuttonsandlights-next_p
46 17 27 27 iggp-firesheep-next_has_kill
47 17 34 34 imdb-imdb3
48 17 6 6 iggp-pentago-goal
49 16 37 37 jr-027
50 16 11 11 iggp-kono-next_score
51 14 3 3 iggp-horseshoe-next_cell
52 14 32 32 jr-043
53 12 13 13 jr-039
54 12 48 48 iggp-asylum-legal_place
55 11 8 8 iggp-farming-next_score
56 11 35 35 iggp-hexforthree-next_control
57 10 16 16 trains-trains3
58 9 26 26 iggp-duikoshi-next_cell
59 9 141 141 iggp-hunter-legal_move
60 8 60 60 jr-072
61 8 25 25 iggp-frogs_and_toads-legal_jump
62 7 59 59 jr-056
63 7 27 27 jr-075
64 7 1 1 iggp-dont_touch-next_control
65 6 30 30 jr-020
66 6 17 17 iggp-centipede-next_at
67 6 5 5 iggp-sukoshi-next_cell
68 5 4 4 iggp-nineboardtictactoe-legal_play
69 5 8 8 iggp-walkabout-next_at
70 5 1 1 iggp-gt_ultimatum-goal
71 4 3 3 iggp-gt_prisoner-legal
72 4 6 6 iggp-connect4team-goal
73 4 10 10 iggp-leafy-legal_move
74 4 7 7 jr-061
75 3 6 6 jr-017
76 3 4 4 iggp-gt_attrition-next_score
77 3 1 1 iggp-dont_touch-goal
78 3 4 4 iggp-pilgrimage-goal
79 3 3 3 jr-060
80 3 2 2 iggp-horseshoe-next_control
81 3 1 1 jr-025
82 3 16 16 iggp-battle_of_numbers-goal
83 2 16 16 iggp-farming-legal_arson_row
84 2 1 1 iggp-dont_touch-legal_mark
85 2 15 15 iggp-gt_ultimatum-next_control
86 2 5 5 jr-042
87 2 8 8 1d-1d_scale_dp
88 2 2 2 iggp-kono-next_control
89 2 3 3 jr-019
90 2 1 1 iggp-asylum-next_control
91 2 7 7 iggp-frogs_and_toads-legal_move
92 2 3 3 iggp-gt_chicken-legal
93 2 3 3 iggp-scissors_paper_stone-next_score
94 1 4 4 1d-1d_fill
95 1 2 2 jr-016
96 1 6 6 iggp-alquerque-next_score
97 1 2 2 jr-035
98 1 1 1 iggp-firesheep-legal_force_noop
99 1 2 2 jr-034
100 1 1 1 iggp-platformjumpers-terminal
101 1 4 4 zendo-zendo1
102 1 2 2 jr-022
103 1 2 2 jr-021
104 1 87 87 jr-026
105 1 1 1 iggp-fizzbuzz-goal
106 1 1 1 iggp-centipede-next_dir
107 1 0 0 iggp-horseshoe-goal
108 1 5 5 iggp-duikoshi-legal_mark
109 1 3 3 iggp-platformjumpers-next_coled
110 0 1 1 iggp-switches-next_open
111 0 1 1 jr-003
112 0 1 1 iggp-eight_puzzle-legal_move
113 0 1 1 iggp-walkabout-legal
114 0 1 1 iggp-hexforthree-next_owner
115 0 1 1 iggp-coins-next_cell
116 0 1 1 jr-029
117 0 2 2 jr-058
118 0 1 1 jr-065
119 0 1 1 iggp-sheep_and_wolf-goal
120 0 0 0 iggp-duikoshi-goal
121 0 0 0 iggp-rainbow-legal_mark
122 0 1 1 jr-004
123 0 1 1 iggp-eight_puzzle-goal
124 0 0 0 iggp-walkabout-goal
125 0 1 1 iggp-sokoban-legal
126 0 0 0 iggp-switches-legal
127 0 0 0 iggp-tictactoe-next_control
128 0 0 0 iggp-forager2-next_time
129 0 1 1 iggp-coins-next_step
130 0 2 2 jr-001
131 0 1 1 iggp-tiger_vs_dogs-goal
132 0 0 0 iggp-kono-terminal
133 0 0 0 iggp-rainbow-terminal
134 0 2 2 iggp-tron-legal
135 0 0 0 iggp-duikoshi-next_control
136 0 0 0 iggp-nineboardtictactoe-next_control
137 0 2 2 iggp-platformjumpers-next_rowed
138 0 1 1 iggp-freeforall-next_step
139 0 0 0 imdb-imdb1
140 0 0 0 imdb-imdb2
141 0 0 0 1d-1d_move_1p
142 0 0 0 1d-1d_recolor_cmp
143 0 0 0 1d-1d_recolor_oe
144 0 0 0 1d-1d_denoising_mc
145 0 0 0 1d-1d_move_2p
146 0 0 0 1d-1d_move_3p
147 0 0 0 1d-1d_padded_fill
148 0 0 0 1d-1d_recolor_cnt
149 0 0 0 jr-006
150 0 0 0 jr-007
151 0 0 0 jr-015
152 0 0 0 jr-024
153 0 0 0 jr-031
154 0 0 0 jr-032
155 0 0 0 jr-036
156 0 0 0 jr-037
157 0 0 0 jr-038
158 0 0 0 jr-041
159 0 0 0 jr-044
160 0 0 0 jr-045
161 0 1 1 jr-046
162 0 0 0 jr-047
163 0 0 0 jr-048
164 0 0 0 jr-049
165 0 0 0 jr-050
166 0 1 1 jr-054
167 0 0 0 jr-059
168 0 0 0 jr-068
169 0 0 0 jr-069
170 0 1 1 jr-070
171 0 0 0 jr-074
172 0 0 0 jr-076
173 0 0 0 jr-077
174 0 0 0 iggp-minimal_even-goal
175 0 0 0 iggp-platformjumpers-goal
176 0 0 0 iggp-untwisty_corridor-goal
177 0 0 0 iggp-knights_tour-goal
178 0 0 0 iggp-rainbow-goal
179 0 0 0 iggp-sokoban-goal
180 0 0 0 iggp-tictactoe-goal
181 0 0 0 iggp-breakthrough-goal
182 0 0 0 iggp-lightboard-goal
183 0 0 0 iggp-centipede-goal
184 0 0 0 iggp-scissors_paper_stone-goal
185 0 0 0 iggp-multiplebuttonsandlights-goal
186 0 0 0 iggp-freeforall-goal
187 0 0 0 iggp-sukoshi-goal
188 0 0 0 iggp-coins-goal
189 0 0 0 iggp-gt_attrition-goal
190 0 0 0 iggp-kono-goal
191 0 0 0 iggp-sudoku-goal
192 0 0 0 iggp-buttons_and_lights-goal
193 0 0 0 iggp-firesheep-terminal
194 0 0 0 iggp-hunter-terminal
195 0 0 0 iggp-gt_attrition-terminal
196 0 0 0 iggp-sheep_and_wolf-terminal
197 0 0 0 iggp-battle_of_numbers-terminal
198 0 0 0 iggp-gt_centipede-terminal
199 0 0 0 iggp-breakthrough-terminal
200 0 0 0 iggp-buttons_and_lights-terminal
201 0 0 0 iggp-dont_touch-terminal
202 0 0 0 iggp-nineboardtictactoe-terminal
203 0 0 0 iggp-eight_puzzle-terminal
204 0 0 0 iggp-connect4team-terminal
205 0 0 0 iggp-minimal_even-terminal
206 0 0 0 iggp-sudoku-terminal
207 0 0 0 iggp-tron-terminal
208 0 0 0 iggp-pentago-terminal
209 0 0 0 iggp-scissors_paper_stone-terminal
210 0 0 0 iggp-multiplebuttonsandlights-terminal
211 0 0 0 iggp-lightboard-terminal
212 0 0 0 iggp-hexforthree-terminal
213 0 0 0 iggp-leafy-terminal
214 0 0 0 iggp-ttcc4-terminal
215 0 0 0 iggp-pentago-legal_place
216 0 0 0 iggp-ttcc4-legal_checkermove
217 0 0 0 iggp-alquerque-legal_move
218 0 0 0 iggp-scissors_paper_stone-legal
219 0 0 0 iggp-pilgrimage-legal_move
220 0 0 0 iggp-platformjumpers-legal_col
221 0 0 0 iggp-hexforthree-legal_place
222 0 0 0 iggp-firesheep-legal_burn
223 0 0 0 iggp-multiplebuttonsandlights-legal_a
224 0 0 0 iggp-ttcc4-legal_pawnmove
225 0 0 0 iggp-battle_of_numbers-legal_move
226 0 0 0 iggp-platformjumpers-legal_row
227 0 0 0 iggp-ttcc4-legal_drop
228 0 0 0 iggp-gt_attrition-legal
229 0 0 0 iggp-firesheep-legal_freeze
230 0 0 0 iggp-gt_centipede-legal
231 0 0 0 iggp-connect4team-legal_drop
232 0 0 0 iggp-buttons_and_lights-legal
233 0 0 0 iggp-sukoshi-legal_mark
234 0 0 0 iggp-forager2-legal
235 0 0 0 iggp-minimal_even-legal_choose
236 0 0 0 iggp-lightboard-legal_toggle
237 0 0 0 iggp-multiplebuttonsandlights-legal_b
238 0 0 0 iggp-ttcc4-legal_knightmove
239 0 0 0 iggp-pilgrimage-legal_raise
240 0 0 0 iggp-minimal_decay-legal
241 0 0 0 iggp-untwisty_corridor-legal
242 0 0 0 iggp-multiplebuttonsandlights-legal_c
243 0 0 0 iggp-tictactoe-legal_mark
244 0 0 0 iggp-tiger_vs_dogs-legal_move
245 0 0 0 iggp-firesheep-legal_kill
246 0 0 0 iggp-pentago-legal_rotate
247 0 0 0 iggp-farming-next_year_first_player
248 0 0 0 iggp-untwisty_corridor-next_step
249 0 0 0 iggp-asylum-next_color
250 0 0 0 iggp-platformjumpers-next_jumper
251 0 0 0 iggp-gt_chicken-next_whiteScore
252 0 0 0 iggp-firesheep-next_burning
253 0 0 0 iggp-gt_ultimatum-next_whiteScore
254 0 0 0 iggp-tiger_vs_dogs-next_cell
255 0 0 0 iggp-hexforthree-next_connected
256 0 0 0 iggp-firesheep-next_grass
257 0 0 0 iggp-asylum-next_location
258 0 0 0 iggp-pentago-next_cellholds
259 0 0 0 iggp-kono-next_step
260 0 0 0 iggp-multiplebuttonsandlights-next_step
261 0 0 0 iggp-nineboardtictactoe-next_mark
262 0 0 0 iggp-freeforall-next_cell
263 0 0 0 iggp-pilgrimage-next_builder
264 0 0 0 iggp-lightboard-next_on
265 0 0 0 iggp-rainbow-next_color
266 0 0 0 iggp-hunter-next_cell
267 0 0 0 iggp-eight_puzzle-next_step
268 0 0 0 iggp-horseshoe-next_step
269 0 0 0 iggp-battle_of_numbers-next_cell
270 0 0 0 iggp-scissors_paper_stone-next_step
271 0 0 0 iggp-tiger_vs_dogs-next_control
272 0 0 0 iggp-gt_attrition-next_control
273 0 0 0 iggp-farming-next_control
274 0 0 0 iggp-gt_prisoner-next_whiteScore
275 0 0 0 iggp-battle_of_numbers-next_control
276 0 0 0 iggp-connect4team-next_cell
277 0 0 0 iggp-firesheep-next_frozen
278 0 0 0 iggp-minimal_even-next_chosen
279 0 0 0 iggp-checkers-next_location
280 0 0 0 iggp-tron-next_marked
281 0 0 0 iggp-hunter-next_captures
282 0 0 0 iggp-pilgrimage-next_pilgrim
283 0 0 0 iggp-multiplebuttonsandlights-next_q
284 0 1 1 iggp-gt_centipede-next_blackPayoff
285 0 0 0 iggp-sheep_and_wolf-next_cell
286 0 0 0 iggp-gt_ultimatum-next_offered
287 0 0 0 iggp-nineboardtictactoe-next_currentboard
288 0 0 0 iggp-farming-next_year_second_player
289 0 0 0 iggp-lightboard-next_step
290 0 0 0 iggp-fizzbuzz-next_success
291 0 0 0 iggp-farming-next_plowed
292 0 0 0 iggp-battle_of_numbers-next_capture
293 0 0 0 iggp-switches-next_target
294 0 0 0 iggp-farming-next_sown
295 0 0 0 iggp-gt_chicken-next_blackScore
296 0 0 0 iggp-platformjumpers-next_cell
297 0 0 0 iggp-minimal_decay-next_value
298 0 0 0 iggp-gt_attrition-next_claim_made_by
299 0 0 0 iggp-gt_centipede-next_control
300 0 0 0 iggp-firesheep-next_at
301 0 0 0 iggp-gt_ultimatum-next_blackScore
302 0 0 0 iggp-pentago-next_rotatecontrol
303 0 0 0 iggp-battle_of_numbers-next_step
304 0 0 0 iggp-pilgrimage-next_cell
305 0 0 0 iggp-gt_prisoner-next_blackScore
306 0 0 0 iggp-gt_centipede-next_whitePayoff
307 0 0 0 iggp-breakthrough-next_cell
308 0 0 0 iggp-firesheep-next_score
309 0 0 0 iggp-sudoku-next_cell
310 0 0 0 iggp-gt_ultimatum-next_rounds
311 0 0 0 iggp-leafy-next_leaf
312 0 0 0 iggp-frogs_and_toads-next_cell
313 0 0 0 iggp-kono-next_cell
314 0 0 0 iggp-ttcc4-next_cell
315 0 0 0 iggp-firesheep-next_grass_last_turn
316 0 0 0 iggp-sokoban-next_target
317 0 0 0 iggp-alquerque-next_cell
318 0 0 0 iggp-firesheep-next_has_force_noop
319 0 0 0 iggp-firesheep-next_forced
320 -0 0 0 trains-trains2
321 -0 0 0 iggp-forager2-goal
322 -0 0 0 iggp-gt_centipede-goal
323 -0 0 0 iggp-coins-terminal
324 -0 0 0 iggp-centipede-legal
325 -0 2 2 iggp-connect4team-next_control
326 -0 0 0 iggp-alquerque-next_step
327 -0 0 0 iggp-fizzbuzz-next_count
328 -0 1 1 iggp-hexforthree-next_cell
329 -0 2 2 iggp-farming-next_has_arson
330 -0 2 2 jr-071
331 -0 1 1 iggp-tron-goal
332 -0 0 0 iggp-hunter-goal
333 -0 0 0 iggp-alquerque-goal
334 -0 0 0 iggp-nineboardtictactoe-goal
335 -0 0 0 iggp-freeforall-terminal
336 -0 40 40 iggp-tictactoe-next_cell
337 -0 0 0 iggp-leafy-next_isplayer
338 -0 0 0 iggp-switches-next_switch
339 -0 0 0 iggp-hunter-next_step
340 -0 1 1 iggp-freeforall-next_control
341 -0 0 0 iggp-firesheep-goal
342 -0 1 1 jr-002
343 -0 0 0 iggp-fizzbuzz-terminal
344 -0 1 1 iggp-walkabout-terminal
345 -0 1 1 iggp-coins-legal_jump
346 -0 0 0 iggp-ttcc4-next_step
347 -0 0 0 iggp-hexforthree-next_step
348 -0 1 1 jr-012
349 -0 1 1 jr-062
350 -1 1 1 trains-trains1
351 -1 1 1 jr-009
352 -1 3 3 jr-040
353 -1 1 1 iggp-gt_chicken-goal
354 -1 4 4 iggp-farming-legal_harvest_row
355 -1 2 2 jr-008
356 -1 104 104 iggp-centipede-terminal
357 -1 1 1 iggp-alquerque-terminal
358 -1 3 3 iggp-pilgrimage-next_moves
359 -1 1 1 iggp-farming-next_step
360 -1 1 1 iggp-gt_prisoner-goal
361 -1 0 0 iggp-farming-terminal
362 -1 0 0 iggp-gt_prisoner-terminal
363 -1 3 3 jr-053
364 -1 0 0 iggp-gt_chicken-terminal
365 -1 0 0 iggp-asylum-terminal
366 -1 0 0 iggp-gt_ultimatum-legal_offer
367 -1 1 1 iggp-knights_tour-next_moveCount
368 -1 2 2 jr-018
369 -1 1 1 iggp-asylum-next_step
370 -1 3 3 jr-011
371 -1 1 1 jr-005
372 -1 1 1 jr-073
373 -1 4 4 iggp-farming-legal_water_col
374 -1 345 345 alzheimer-mem
375 -2 2 2 iggp-farming-legal_sow_col
376 -2 1 1 iggp-gt_chicken-next_rounds
377 -2 4 4 iggp-alquerque-next_control
378 -2 0 0 iggp-gt_prisoner-next_maxRounds
379 -2 1 1 iggp-checkers-next_step
380 -2 1 1 iggp-gt_prisoner-next_rounds
381 -2 1 1 iggp-ttcc4-next_control
382 -2 1 1 iggp-frogs_and_toads-next_step
383 -2 2 2 iggp-farming-legal_sow_row
384 -3 2 2 iggp-farming-goal
385 -3 5 5 iggp-farming-legal_plow_row
386 -3 5 5 iggp-farming-legal_water_row
387 -3 4 4 iggp-farming-legal_harvest_col
388 -4 1 1 iggp-gt_ultimatum-terminal
389 -4 30 30 iggp-switches-next_at
390 -4 3 3 iggp-farming-legal_plow_col
391 -5 1 1 iggp-asylum-goal
392 -5 1 1 iggp-checkers-goal
393 -8 100 100 iggp-knights_tour-legal_move
394 -9 19 19 jr-052
395 -9 12 12 iggp-frogs_and_toads-next_correctFrogs
396 -13 18 18 iggp-frogs_and_toads-next_correctToads
397 -14 3 3 iggp-farming-next_ripe
398 -18 83 83 jr-064
399 -18 121 121 iggp-checkers-next_control
400 -21 65 65 trains-trains4
401 -24 143 143 iggp-firesheep-next_sheep
402 -27 72 72 jr-051
403 -29 68 68 1d-1d_move_dp
404 -31 79 79 iggp-duikoshi-terminal
405 -35 89 89 iggp-platformjumpers-next_control
406 -35 311 311 iggp-breakthrough-next_control
407 -40 207 207 jr-023
408 -42 57 57 iggp-sudoku-legal_mark
409 -46 115 115 iggp-sheep_and_wolf-next_control
410 -48 36 36 iggp-tictactoe-terminal
411 -95 202 202 1d-1d_mirror
412 -98 173 173 jr-067
413 -128 555 555 1d-1d_flip
414 -128 739 739 iggp-sukoshi-terminal
415 -206 457 457 alzheimer-toxic
416 -228 533 533 jr-028
417 -363 1155 1155 iggp-forager2-terminal
418 -885 1061 1061 alzheimer-acetyl

